BDDs Strike Back: Efficient Analysis of Static and Dynamic Fault Trees

Fault trees are a key model in reliability analysis. Classical static fault trees (SFT) can best be analysed using binary decision diagrams (BDD). State-based techniques are favorable for the more expressive dynamic fault trees (DFT). This paper combines the best of both worlds by following Dugan's approach: dynamic sub-trees are analysed via model checking Markov models and replaced by basic events capturing the obtained failure probabilities. The resulting SFT is then analysed via BDDs. We implemented this approach in the Storm model checker. Extensive experiments (a) compare our pure BDD-based analysis of SFTs to various existing SFT analysis tools, (b) indicate the benefits of our efficient calculations for multiple time points and the assessment of the mean-time-to-failure, and (c) show that our implementation of Dugan's approach significantly outperforms pure Markovian analysis of DFTs. Our implementation Storm-dft is currently the only tool supporting efficient analysis for both SFTs and DFTs.

==> figures/dft_plots/dft_plots.csv <==
Set;Benchmark;CTMC_MOD;CTMC_NOMOD;CTMC_MOD_VEC;BDD;BDD_VEC
mod-sft;edfpa15q;3600;3600;3600;0.552848323;0.899815504
mod-sft;baobab2;40.082217094;40.163214864;3600;0.036506282;0.069204258
mod-sft;edfpa15o;3600;3600;3600;0.75027222;1.157323877
mod-sft;das9207;3600;3600;3600;0.170294834;0.215771923
mod-sft;das9206;3600;3600;3600;0.042352214;0.076480403
mod-sft;edf9206;3600;3600;3600;1.529588804;1.660535641
mod-sft;das9205;0.025564745;0.030904078;4.672766629;0.020798108;0.049587232
mod-sft;edf9205;3600;3600;3600;0.065055015;0.099818278
mod-sft;isp9603;3600;3600;3600;0.046951909;0.080980691
mod-sft;edf9204;3600;3600;3600;2.765826195;4.054088781
mod-sft;nus9601;3600;3600;3600;3600;3600
mod-sft;ftr10;0.203471471;3600;3600;0.059180034;0.090056763
mod-sft;das9208;3600;3600;3600;0.085113414;0.11950759
mod-sft;baobab1;3600;3600;3600;0.084855574;0.131468647
mod-sft;jbd9601;3600;3600;3600;0.488740349;0.628842697
mod-sft;chinese;0.084613515;0.083495049;5.791440861;0.021049398;0.058811328
mod-sft;isp9602;3600;3600;3600;0.043749219;0.082268249
mod-sft;edfpa14r;3600;3600;3600;0.54850202;0.969230523
mod-sft;edfpa15p;3600;3600;3600;0.331502367;0.468260069
mod-sft;elf9601;3600;3600;3600;3.458277666;3.652760091
mod-sft;das9209;27.017371471;25.499411237;3600;0.030770864;0.056502682
mod-sft;isp9605;3600;3600;3600;0.038789739;0.071323252
mod-sft;das9201;3600;3600;3600;0.030846521;0.064024267
mod-sft;edfpa15r;3600;3600;3600;0.304140924;0.391843503
mod-sft;isp9607;3600;3600;3600;0.026278266;0.06150017
mod-sft;isp9606;97.763432594;93.188916516;3600;0.028703327;0.054038272
mod-sft;isp9601;3600;3600;3600;0.032316142;0.069538994
mod-sft;isp9604;3600;3600;3600;0.04544447;0.079094137
mod-sft;edf9202;3600;3600;3600;1.119002449;1.771348324
mod-sft;baobab3;3600;3600;3600;0.206849594;0.266771058
mod-sft;edf9201;1.803025341;1.743737572;20.117895678;0.0632206;0.105518677
mod-sft;edfpa15b;3600;3600;3600;0.493761326;0.688476012
mod-sft;edfpa14q;3600;3600;3600;1.002227368;2.058272245
mod-sft;das9203;0.040659413;0.04222407;0.647404595;0.026758307;0.052307302
mod-sft;das9202;4.147619573;3.990311323;3600;0.028570863;0.05335109
mod-sft;das9204;45.477296245;44.68886927;3600;0.028110871;0.051561803
mod-sft;edf9203;3600;3600;3600;0.917735169;1.222996318
mod-sft;edfpa14o;3600;3600;3600;1.302970299;2.907806046
mod-sft;edfpa14p;3600;3600;3600;0.43092581;0.580660507
mod-sft;edfpa14b;3600;3600;3600;0.772157794;1.129515453
mod-railway;Moenchengladbach_scheduled_ref_tree;0.066318004;0.044314146;0.082882324;0.080140115;0.715773437
mod-railway;Aachen_alternative_ref_tree;0.94757857;0.915852745;2.576876685;0.089789595;0.732359755
mod-railway;Moenchengladbach_alternative_ref_tree;27.141830241;26.458941154;123.153001979;0.10694547;0.799507017
mod-railway;Wuppertal_alternative_ref_tree;0.209515336;0.221946433;0.72704358;0.053078591;0.460608619
mod-railway;Herzogenrath_alternative_ref_tree;0.157996622;0.146378913;0.57146944;0.040391154;0.345266499
mod-railway;Herzogenrath_scheduled_ref_tree;0.037884646;0.036443485;0.054274012;0.034720705;0.302715333
mod-railway;Wuppertal_scheduled_ref_tree;0.05014631;0.036700904;0.067246417;0.054842339;0.454811384
mod-railway;Aachen_scheduled_ref_tree;0.08914978;0.052005584;0.107798105;0.108546055;0.848136177
ffort;rc.1-20-hc;0.026951638;3600;4.407522319;0.03406629;0.521457015
ffort;rc.1-1-sc;0.019697182;0.025091853;0.507290368;0.027535345;0.077183345
ffort;rc.1-15-sc;0.023633953;2.402369852;2.742073187;0.029479737;0.313336742
ffort;rc.1-20-sc;0.031337131;16.211416411;3.504311592;0.032795672;0.42351715
ffort;rc.10-1-hc;0.024224709;3600;3.194787475;0.025864372;0.449545167
ffort;rc.1-10-sc;0.029578703;0.246441671;1.959792983;0.031318142;0.243161134
ffort;rc.10-1-sc;0.022377824;0.862850091;2.34165353;0.031596781;0.37415783
ffort;rc.1-15-hc;0.024484609;3600;3.649127848;0.03062066;0.417902358
ffort;rc.10-10-sc;0.025816815;3600;3.763487507;0.038803979;0.520905387
ffort;rc.1-1-hc;0.02444915;0.18179195;1.38669351;0.027767155;0.161663494
ffort;rc.1-10-hc;0.02394958;3600;2.800883455;0.025642382;0.331683559
ffort;AHRS-1;0.01853324;0.045484071;0.046204237;0.028847223;0.060112885
ffort;dphs_rss;0.019290226;0.018860977;0.036556335;0.020355058;0.043508306
ffort;sf.1-6;0.019200662;0.025491238;0.09754656;0.018142236;0.101925493
ffort;sf.5-6;0.029213787;124.794568527;2.209598138;0.02543781;0.404831687
ffort;sf.6-2;0.02123048;19.470051061;1.434120769;0.021372774;0.285314307
ffort;sf.1-2;0.01902464;0.02442652;0.067449099;0.018732281;0.070460046
ffort;sf.1-12;0.027522925;0.021404793;0.146022837;0.021029109;0.159341448
ffort;sf.1-8;0.020108686;0.018822448;0.115865089;0.018388676;0.112470497
ffort;sf.2-12;0.022394874;0.11137897;2.445461677;0.023275977;0.290447819
ffort;sf.2-10;0.021089676;0.072277903;1.675779223;0.021038708;0.253679338
ffort;sf.2-16;0.032252924;0.245558227;4.177751453;0.032121699;0.372883461
ffort;sf.2-6;0.021161273;0.040180613;0.900044845;0.026742507;0.178705594
ffort;sf.6-4;0.029742566;263.626803786;1.946583088;0.023914371;0.384735692
ffort;sf.5-2;0.020144125;2.764440261;1.160672911;0.022355464;0.243058338
ffort;sf.5-4;0.021558887;23.750338472;1.613246706;0.024410262;0.317450415
ffort;sf.1-16;0.027493927;0.019712282;0.20521986;0.021503209;0.201506171
ffort;sf.4-4;0.021378834;2.03766182;1.278718691;0.020543298;0.26522686
ffort;sf.2-8;0.021276759;0.049216107;1.236607906;0.028183189;0.2000346
ffort;sf.2-4;0.020430423;0.033273143;0.669572217;0.019687273;0.151917239
ffort;sf.1-14;0.021887014;0.027251456;0.175390638;0.027901151;0.175214355
ffort;sf.2-2;0.020922043;0.026880802;0.495194088;0.026482058;0.107683169
ffort;sf.3-4;0.028229917;0.168561995;0.963467657;0.021623194;0.210234377
ffort;sf.4-6;0.028506056;7.843322775;1.760659786;0.029675808;0.330311295
ffort;sf.4-2;0.020468781;0.356728395;0.9591828;0.027627521;0.202884415
ffort;sf.2-14;0.031083352;0.16521045;3.239582961;0.024913201;0.317896997
ffort;sf.2-18;0.027582364;0.349760448;5.446303566;0.033241394;0.402844438
ffort;sf.3-6;0.028204848;0.436246156;1.329678928;0.023019298;0.255752043
ffort;sf.1-18;0.021640453;0.023249119;0.219575759;0.028070884;0.218527032
ffort;sf.1-10;0.020437322;0.019107006;0.140591407;0.019536769;0.144352615
ffort;sf.1-4;0.018807788;0.018316418;0.084819935;0.018885605;0.081439652
ffort;sf.3-2;0.020052868;0.050240386;0.730890594;0.026993358;0.151089882
ffort;hecs_2_1;0.022494716;0.031229581;2.71421256;0.027072342;0.050941147
ffort;hecs_5_5;0.034700165;3.024938936;6.760683679;0.030431128;0.098756311
ffort;hecs_1_1;0.020277443;0.025136411;1.348550206;0.025326104;0.035554936
ffort;hecs_4_2;0.026350262;0.806000268;5.356799384;0.028741866;0.089975731
ffort;hecs_4_1;0.026005728;0.774700646;5.417986832;0.02919608;0.084993953
ffort;hecs_5_1;0.027785115;6.150399472;6.753474834;0.023244539;0.105687841
ffort;hecs_3_3;0.024446037;0.059471704;4.037374346;0.020162144;0.075698703
ffort;hecs_4_4;0.025805777;0.428389032;5.424802173;0.02176194;0.089003619
ffort;hecs_3_2;0.024194023;0.094977359;4.079474151;0.027471291;0.067557479
ffort;hecs_4_3;0.032506758;0.77098024;5.382518778;0.029060907;0.090375657
ffort;hecs_3_1;0.030100645;0.095058947;4.057354041;0.028282169;0.074711829
ffort;hecs_2_2;0.023769259;0.02949585;2.713163361;0.026989584;0.050682847
ffort;MCS;0.036846188;0.030654768;7.069840255;0.030910988;6.339650782
ffort;vgs_5;0.025364773;0.025808125;0.304220721;0.037411054;1.100885183
ffort;vgs_6;0.05383726;0.060162104;2.196539537;0.140153585;9.50970595
ffort;vgs_1;0.210627971;0.199802419;12.184057278;0.66606326;45.48161298
ffort;vgs_7;6.837900007;7.074499517;3600;3600;3600
ffort;vgs_4;0.028683938;0.027391711;0.601790312;0.047567313;2.252759221
ffort;vgs_2;0.223136845;0.224890653;12.626287062;0.74902491;48.213400273
ffort;vgs_3;0.051637569;0.048009416;2.279535016;0.130137551;9.100901753
ffort;nppwp;0.018393725;0.026583783;0.05060257;0.018412585;0.056343428
ffort;ftpp.1-1;0.018270213;0.018455568;0.041760911;0.025575415;0.049644159
ffort;CAS;0.019127447;0.018267345;0.616740531;0.025574482;0.063928839
ffort;DCAS;0.02680568;0.018773759;0.490996932;0.020221175;0.084881497
ffort;pcs;0.019794328;0.041515969;0.836290216;0.018701953;0.026566825
ffort;MAS;0.187654711;3600;177.898977313;0.457033564;108.851801949
mod-vgs;vgs_7_new;0.032069941;3.978302219;5.397895006;0.030524944;0.221292099
mod-vgs;vgs_4_new;0.02224712;0.027383541;1.323543936;0.049113511;1.595970275
mod-vgs;vgs_2_new;0.077056579;0.195679787;48.93313686;0.02667607;0.161810288
mod-vgs;vgs_8_new;0.029711787;26.910149193;9.749678971;0.032496924;0.308988088
mod-vgs;vgs_3_new;0.030115381;0.043288997;7.814196594;0.030495005;0.141807518
mod-vgs;vgs_6_new;0.030816103;0.047933979;8.850622927;0.031915168;0.131167148
mod-vgs;vgs_1_new;0.075754952;0.175655798;44.411108028;0.034671466;0.168393172
mod-vgs;vgs_5_new;0.030129;0.030470976;2.091797388;0.024237749;0.114030053


==> figures/dft_plots/dft_sizes.csv <==
Set;Benchmark;nr-dyn-gates;nr-stat-gates;post-nr-stat-gates;nr-bes;post-nr-bes;nr-bdd-nodes
adapt-sft;edfpa15q;3;164;159;290;283;195589
adapt-sft;baobab2;3;46;41;39;32;699
adapt-sft;edfpa15o;3;144;139;290;283;236337
adapt-sft;das9207;3;330;325;283;276;8715
adapt-sft;das9206;3;118;113;128;121;2294
adapt-sft;edf9206;3;368;363;247;240;15753
adapt-sft;das9205;3;26;21;58;51;52
adapt-sft;edf9205;3;148;143;172;165;2875
adapt-sft;isp9603;3;101;96;98;91;1716
adapt-sft;edf9204;3;381;376;330;323;761601
adapt-sft;nus9601;3;1628;1623;1574;1567;OoR
adapt-sft;ftr10;3;100;95;182;175;343
adapt-sft;das9208;3;151;146;110;103;6577
adapt-sft;baobab1;3;90;85;68;61;6410
adapt-sft;jbd9601;3;321;316;540;533;92939
adapt-sft;chinese;3;42;37;32;25;68
adapt-sft;isp9602;3;128;123;123;116;1336
adapt-sft;edfpa14r;3;138;133;113;106;245359
adapt-sft;edfpa15p;3;86;81;107;100;58964
adapt-sft;elf9601;3;248;243;152;145;118554
adapt-sft;das9209;3;79;74;116;109;161
adapt-sft;isp9605;3;46;41;39;32;772
adapt-sft;das9201;3;88;83;129;122;787
adapt-sft;edfpa15r;3;116;111;95;88;48656
adapt-sft;isp9607;3;71;66;81;74;531
adapt-sft;isp9606;3;47;42;96;89;246
adapt-sft;isp9601;3;110;105;150;143;722
adapt-sft;isp9604;3;138;133;222;215;836
adapt-sft;edf9202;3;441;436;465;458;413296
adapt-sft;baobab3;3;113;108;87;80;14223
adapt-sft;edf9201;3;138;133;190;183;2836
adapt-sft;edfpa15b;3;255;250;290;283;90325
adapt-sft;edfpa14q;3;200;195;318;311;655120
adapt-sft;das9203;3;36;31;58;51;86
adapt-sft;das9202;3;42;37;56;49;80
adapt-sft;das9204;3;36;31;60;53;71
adapt-sft;edf9203;3;481;476;369;362;160400
adapt-sft;edfpa14o;3;179;174;318;311;1040227
adapt-sft;edfpa14p;3;107;102;131;124;84276
adapt-sft;edfpa14b;3;296;291;318;311;203172
adapt-railway;Aachen-sched;54;487;168;545;54;55
adapt-railway;Aachen-alt;46;386;114;464;46;22
adapt-railway;Mgladbach-sched;48;373;93;481;41;42
adapt-railway;Mgladbach-alt;52;415;111;523;47;1033
adapt-railway;Herzogenrath-sched;19;153;40;194;22;23
adapt-railway;Herzogenrath-alt;22;207;76;224;25;25
adapt-railway;Wuppertal-sched;30;253;76;300;27;28
adapt-railway;Wuppertal-alt;30;269;92;300;27;52
adapt-vgs;vgs-7-new;14;50;36;87;73;80
adapt-vgs;vgs-4-new;10;31;0;54;1;2
adapt-vgs;vgs-2-new;10;40;30;67;57;64
adapt-vgs;vgs-8-new;20;59;39;99;79;90
adapt-vgs;vgs-3-new;8;31;23;54;46;53
adapt-vgs;vgs-6-new;8;37;29;61;53;64
adapt-vgs;vgs-1-new;10;40;30;73;63;84
adapt-vgs;vgs-5-new;6;34;28;55;49;60
ffort;rc.1-20-hc;44;28;5;78;27;28
ffort;rc.1-1-sc;3;3;1;9;3;4
ffort;rc.1-15-sc;31;18;2;51;17;18
ffort;rc.1-20-sc;41;23;2;66;22;23
ffort;rc.10-1-hc;15;18;5;66;17;18
ffort;rc.1-10-sc;21;13;2;36;12;13
ffort;rc.10-1-sc;12;13;2;54;12;13
ffort;rc.1-15-hc;34;23;5;63;22;23
ffort;rc.10-10-sc;30;23;3;81;21;22
ffort;rc.1-1-hc;6;8;4;21;8;9
ffort;rc.1-10-hc;24;18;5;48;17;18
ffort;AHRS-1;4;1;0;6;1;2
ffort;dphs-rss;4;10;0;40;1;2
ffort;sf.1-6;8;2;0;11;1;2
ffort;sf.5-6;40;11;1;55;5;6
ffort;sf.6-2;24;13;1;42;6;7
ffort;sf.1-2;4;2;0;7;1;2
ffort;sf.1-12;14;2;0;17;1;2
ffort;sf.1-8;10;2;0;13;1;2
ffort;sf.2-12;28;5;1;34;2;3
ffort;sf.2-10;24;5;1;30;2;3
ffort;sf.2-16;36;5;1;42;2;3
ffort;sf.2-6;16;5;1;22;2;3
ffort;sf.6-4;36;13;1;54;6;7
ffort;sf.5-2;20;11;1;35;5;6
ffort;sf.5-4;30;11;1;45;5;6
ffort;sf.1-16;18;2;0;21;1;2
ffort;sf.4-4;24;9;1;36;4;5
ffort;sf.2-8;20;5;1;26;2;3
ffort;sf.2-4;12;5;1;18;2;3
ffort;sf.1-14;16;2;0;19;1;2
ffort;sf.2-2;8;5;1;14;2;3
ffort;sf.3-4;18;7;1;27;3;4
ffort;sf.4-6;32;9;1;44;4;5
ffort;sf.4-2;16;9;1;28;4;5
ffort;sf.2-14;32;5;1;38;2;3
ffort;sf.2-18;40;5;1;46;2;3
ffort;sf.3-6;24;7;1;33;3;4
ffort;sf.1-18;20;2;0;23;1;2
ffort;sf.1-10;12;2;0;15;1;2
ffort;sf.1-4;6;2;0;9;1;2
ffort;sf.3-2;12;7;1;21;3;4
ffort;hecs-2-1;4;11;9;24;20;29
ffort;hecs-5-5;10;26;21;60;50;71
ffort;hecs-1-1;2;5;4;12;10;15
ffort;hecs-4-2;8;21;17;48;40;85
ffort;hecs-4-1;8;21;17;48;40;57
ffort;hecs-5-1;10;26;21;60;50;71
ffort;hecs-3-3;6;16;13;36;30;43
ffort;hecs-4-4;8;21;17;48;40;57
ffort;hecs-3-2;6;16;13;36;30;57
ffort;hecs-4-3;8;21;17;48;40;85
ffort;hecs-3-1;6;16;13;36;30;43
ffort;hecs-2-2;4;11;9;24;20;29
ffort;MCS;4;6;1;11;2;3
ffort;vgs-5;19;34;0;55;1;2
ffort;vgs-6;21;37;0;61;1;2
ffort;vgs-1;25;40;0;73;1;2
ffort;vgs-7;30;50;OoR;87;OoR;OoR
ffort;vgs-4;21;31;0;54;1;2
ffort;vgs-2;23;40;0;67;1;2
ffort;vgs-3;19;31;0;54;1;2
ffort;nppwp;5;4;0;7;1;2
ffort;ftpp.1-1;3;6;1;8;1;2
ffort;CAS;5;3;2;9;4;5
ffort;DCAS;6;4;1;10;3;4
ffort;pcs;0;19;19;29;29;52
ffort;MAS;15;16;5;30;12;13


==> figures/ex_dft.json <==
{
    "toplevel": 0,
    "parameters": {},
    "nodes": [
        {
            "data": {
                "id": "0",
                "name": "T",
                "type": "or",
                "repairable": false,
                "children": [
                    "6",
                    "7",
                    "9"
                ],
                "label": "T"
            },
            "position": {
                "x": 551,
                "y": 19
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "or toplevel"
        },
        {
            "data": {
                "id": "1",
                "name": "A",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "A (λ: 0)"
            },
            "position": {
                "x": 349,
                "y": 245
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "2",
                "name": "B",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "B (λ: 0)"
            },
            "position": {
                "x": 425,
                "y": 243
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "3",
                "name": "C",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "C (λ: 0)"
            },
            "position": {
                "x": 521,
                "y": 245
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "4",
                "name": "D",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "D (λ: 0)"
            },
            "position": {
                "x": 598,
                "y": 241
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "5",
                "name": "E",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "E (λ: 0)"
            },
            "position": {
                "x": 680,
                "y": 243
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "6",
                "name": "G",
                "type": "and",
                "repairable": false,
                "children": [
                    "1",
                    "2"
                ],
                "label": "G"
            },
            "position": {
                "x": 394,
                "y": 150
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "and"
        },
        {
            "data": {
                "id": "7",
                "name": "S",
                "type": "spare",
                "repairable": false,
                "children": [
                    "3",
                    "4"
                ],
                "label": "S"
            },
            "position": {
                "x": 561,
                "y": 151
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "spare"
        },
        {
            "data": {
                "id": "8",
                "name": "F",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "F (λ: 0)"
            },
            "position": {
                "x": 763,
                "y": 239
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "10",
                "name": "I",
                "type": "fdep",
                "repairable": false,
                "children": [
                    "5",
                    "8"
                ],
                "label": "I"
            },
            "position": {
                "x": 827,
                "y": 146
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "fdep"
        },
        {
            "data": {
                "id": "9",
                "name": "H",
                "type": "and",
                "repairable": false,
                "children": [
                    "5",
                    "8"
                ],
                "label": "H"
            },
            "position": {
                "x": 712,
                "y": 130
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "and"
        }
    ]
}

==> figures/ex_dft_modular.json <==
{
    "toplevel": 0,
    "parameters": {},
    "nodes": [
        {
            "data": {
                "id": "0",
                "name": "T",
                "type": "or",
                "repairable": false,
                "children": [
                    "6",
                    "11"
                ],
                "label": "T"
            },
            "position": {
                "x": 489.5393575515995,
                "y": -100.03137081778819
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "or toplevel"
        },
        {
            "data": {
                "id": "1",
                "name": "A",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "A (λ: 0)"
            },
            "position": {
                "x": 349,
                "y": 245
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "2",
                "name": "B",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "B (λ: 0)"
            },
            "position": {
                "x": 425,
                "y": 243
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "3",
                "name": "C",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "C (λ: 0)"
            },
            "position": {
                "x": 521,
                "y": 245
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "4",
                "name": "D",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "D (λ: 0)"
            },
            "position": {
                "x": 598,
                "y": 241
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "5",
                "name": "E",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "E (λ: 0)"
            },
            "position": {
                "x": 680,
                "y": 243
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "6",
                "name": "G",
                "type": "and",
                "repairable": false,
                "children": [
                    "1",
                    "2"
                ],
                "label": "G"
            },
            "position": {
                "x": 394,
                "y": 150
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "and"
        },
        {
            "data": {
                "id": "7",
                "name": "S",
                "type": "spare",
                "repairable": false,
                "children": [
                    "3",
                    "4"
                ],
                "label": "S"
            },
            "position": {
                "x": 564.1119312632102,
                "y": 129.9944639733315
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "spare"
        },
        {
            "data": {
                "id": "8",
                "name": "F",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "F (λ: 0)"
            },
            "position": {
                "x": 763,
                "y": 239
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "9",
                "name": "H",
                "type": "pand",
                "repairable": false,
                "children": [
                    "5",
                    "8"
                ],
                "label": "H"
            },
            "position": {
                "x": 712,
                "y": 130
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "pand"
        },
        {
            "data": {
                "id": "11",
                "name": "K",
                "type": "vot",
                "repairable": false,
                "children": [
                    "7",
                    "2",
                    "9"
                ],
                "voting": 2,
                "label": "K (2/3)"
            },
            "position": {
                "x": 564.4489357826805,
                "y": 9.058416338747922
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "vot"
        }
    ]
}


==> figures/ex_sft.json <==
{
    "toplevel": 8,
    "parameters": {},
    "nodes": [
        {
            "data": {
                "id": "0",
                "name": "A",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "A (λ: 0)"
            },
            "position": {
                "x": 411,
                "y": 375
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "1",
                "name": "B",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "B (λ: 0)"
            },
            "position": {
                "x": 524,
                "y": 376
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "2",
                "name": "C",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "C (λ: 0)"
            },
            "position": {
                "x": 592,
                "y": 274
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "3",
                "name": "D",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "D (λ: 0)"
            },
            "position": {
                "x": 685,
                "y": 275
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "4",
                "name": "E",
                "type": "be_exp",
                "repairable": false,
                "rate": 0,
                "repair": 0,
                "dorm": 0,
                "label": "E (λ: 0)"
            },
            "position": {
                "x": 792,
                "y": 272
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "be_exp"
        },
        {
            "data": {
                "id": "5",
                "name": "F",
                "type": "or",
                "repairable": false,
                "children": [
                    "0",
                    "1"
                ],
                "label": "F"
            },
            "position": {
                "x": 472,
                "y": 263
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "or"
        },
        {
            "data": {
                "id": "6",
                "name": "G",
                "type": "vot",
                "repairable": false,
                "children": [
                    "5",
                    "2",
                    "3"
                ],
                "voting": 2,
                "label": "G (2/3)"
            },
            "position": {
                "x": 552,
                "y": 142
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "vot"
        },
        {
            "data": {
                "id": "7",
                "name": "H",
                "type": "or",
                "repairable": false,
                "children": [
                    "3",
                    "4"
                ],
                "label": "H"
            },
            "position": {
                "x": 743,
                "y": 148
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "or"
        },
        {
            "data": {
                "id": "8",
                "name": "T",
                "type": "and",
                "repairable": false,
                "children": [
                    "6",
                    "7"
                ],
                "label": "T"
            },
            "position": {
                "x": 657,
                "y": 23
            },
            "group": "nodes",
            "removed": false,
            "selected": false,
            "selectable": true,
            "locked": false,
            "grabbable": true,
            "classes": "and toplevel"
        }
    ]
}

==> figures/sft_plots/scram_importance_plot.csv <==
Set;Benchmark;SCRAM_IMP;STORM_IMP
aralia;edfpa15q;20.533906624;4.197322685
aralia;baobab2;0.080579546;0.036253137
aralia;edfpa15o;20.633032653;5.1064713
aralia;das9207;3.088321167;0.275102758
aralia;das9206;0.203848871;0.060328364
aralia;edf9206;3600;1.942097717
aralia;das9205;0.176053956;0.019561037
aralia;edf9205;0.223197896;0.098381307
aralia;isp9603;0.086828755;0.054623376
aralia;edf9204;249.997135482;24.408286624
aralia;nus9601;3600;3600
aralia;ftr10;0.060587744;0.053892621
aralia;das9208;0.141734071;0.119136091
aralia;baobab1;0.477867718;0.105210065
aralia;jbd9601;2.1936007;4.812644954
aralia;chinese;0.06269582;0.019592156
aralia;isp9602;50.232496358;0.055014981
aralia;edfpa14r;7.23992883;2.611851419
aralia;edfpa15p;0.600130559;0.675784249
aralia;elf9601;1.315388969;4.596324946
aralia;das9209;3600;0.022665088
aralia;isp9605;0.087214011;0.038469628
aralia;das9201;0.13245677;0.034768829
aralia;edfpa15r;1.318234139;0.603518038
aralia;isp9607;1.749640891;0.027628852
aralia;isp9606;0.063962365;0.022491223
aralia;isp9601;2.111822706;0.035805392
aralia;isp9604;5.501994783;0.056550887
aralia;edf9202;1.294552517;13.990277356
aralia;baobab3;0.358809474;0.274051086
aralia;edf9201;3.564698357;0.096790743
aralia;edfpa15b;22.154063619;2.888718055
aralia;edfpa14q;3600;21.55767695
aralia;das9203;0.169778918;0.019290457
aralia;das9202;0.324507629;0.019743441
aralia;das9204;0.224247529;0.019002197
aralia;edf9203;125.734316957;4.261576358
aralia;edfpa14o;3600;29.700821105
aralia;edfpa14p;13.775765063;1.277094136
aralia;edfpa14b;3600;6.282023631


==> figures/sft_plots/sft_plots.csv <==
Set;Benchmark;SCRAM_MCS;STORM_MCS_DFS;XFTA_MCS;STORM_MULT_MCS_TDLR;STORM_MULT_MCS_DFS;STORM_PROB_DFS;STORM_MULT_PROB_DFS;SCRAM_PROB;SCRAM_PROB_VEC;XFTA_PROB;XFTA_PROB_VEC;STORM_PROB_DFS_VEC;STORM_MULT_PROB_DFS_VEC;STORM_IMP;XFTA_IMP;STORM_IMP_VEC;XFTA_IMP_VEC;SCRAM_MCS_CUT;STORM_MCS_CUT_DFS;XFTA_MCS_CUT
randomScram;random_228;116.603261824;12.600294514;16.128042017;11.808427337;13.475890626;0.056389342;0.053540501;0.058541739;0.261478969;0.019229161;0.206717324;0.054390063;0.061120717;0.050780119;0.019970055;0.134555886;2.912587138;0.057597718;0.049598422;0.012270124
randomScram;random_204;5.796885329;0.435204957;0.537454866;0.487365987;0.482540658;0.026235361;0.040941834;0.056913764;0.223490876;0.022060234;0.142458912;0.032478218;0.048435351;0.034005386;0.017418192;0.106543599;1.052074736;0.054923236;0.027536075;0.01135894
randomScram;random_195;7.295282502;0.704895177;0.737617798;0.681520813;0.741655512;0.042897441;0.057535804;0.060147044;0.27732248;0.027184942;0.260203407;0.053319687;0.072562394;0.052698379;0.024523597;0.136259186;4.640955072;0.058614756;0.059496661;0.015667626
randomScram;random_178;0.111348279;0.058310093;0.02815137;0.119077904;0.07468714;0.041834159;0.05651567;0.068149567;0.504511291;0.013549476;0.457392311;0.057111386;0.072848387;0.056590014;0.028954963;0.140934145;10.124680635;0.059601977;0.053263783;0.013693276
randomScram;random_176;0.067903283;0.051411321;0.02071311;0.047537195;0.053193378;0.038142116;0.055385906;0.056169179;0.212083853;0.012253495;0.178511058;0.048378195;0.057214263;0.035412289;0.01935716;0.113364314;2.253343529;0.057065569;0.03827691;0.012884608
randomScram;random_128;0.392731144;0.054019391;0.049007186;0.066169759;0.061053916;0.031164319;0.043066611;0.062391485;0.226914594;0.015383236;0.183491158;0.037765121;0.044184669;0.033052424;0.018179954;0.116850511;2.013701701;0.057616077;0.032904337;0.010481156
randomScram;random_174;0.86621769;0.096438591;0.111210805;0.110883413;0.115606454;0.035842818;0.047132667;0.057934008;0.217000134;0.018603881;0.162723343;0.042100532;0.047158678;0.031042461;0.019871839;0.106614193;1.584033722;0.057674034;0.03186032;0.013963875
randomScram;random_170;0.088617693;0.06878066;0.023764485;0.07837465;0.073142743;0.061785605;0.061203005;0.058895444;0.248598323;0.014611959;0.216647391;0.06419095;0.070609159;0.061049913;0.022643515;0.140155533;3.058404598;0.058371676;0.061297677;0.014609359
randomScram;random_164;0.057193994;0.038733159;0.01890276;0.037802208;0.039078269;0.02922803;0.034216804;0.054108672;0.148225768;0.011758415;0.126064106;0.033492699;0.040789474;0.034741388;0.017338514;0.094674383;0.493673254;0.053820031;0.027751186;0.012379639
randomScram;random_172;0.074392944;0.030426586;0.020770826;0.042353029;0.038716182;0.026596919;0.032654309;0.064074076;0.173574408;0.01114453;0.149853212;0.039213963;0.039101511;0.034015862;0.018288314;0.102596649;1.188470365;0.056288421;0.026318214;0.011168768
randomScram;random_140;0.964263297;0.108568739;0.118892008;0.116899834;0.123388255;0.043400815;0.054424329;0.058322168;0.262802003;0.017912981;0.335063959;0.0461265;0.057331128;0.043155652;0.024640701;0.13128902;6.051189141;0.058366467;0.044632642;0.013104809
randomScram;random_237;0.065084065;0.036622221;0.018120897;0.047175777;0.048313384;0.026637588;0.036036689;0.06302739;0.253910088;0.010379936;0.199203578;0.035207013;0.048402675;0.030222872;0.018415834;0.112434532;2.720977212;0.057269761;0.034872767;0.010568902
randomScram;random_221;50.359470555;4.422798199;6.100146614;4.845308769;4.835003688;0.068432148;0.069928012;0.061720184;0.478020192;0.021049386;0.432591885;0.079890764;0.079797761;0.078124435;0.029899052;0.167923755;9.118313353;0.061138965;0.074750064;0.015569569
randomScram;random_173;0.141271441;0.037591111;0.028158985;0.056147299;0.04610687;0.028277528;0.033833247;0.063080955;0.188069983;0.011761776;0.18263332;0.0405246;0.047201959;0.035891152;0.018371043;0.099300379;2.190105562;0.055255803;0.029749805;0.012069242
randomScram;random_220;0.09031497;0.071518321;0.027434347;0.108044956;0.085583395;0.055104405;0.069328455;0.066657225;0.387491162;0.015813597;0.304495486;0.065722981;0.081710069;0.0747081;0.026311016;0.164115999;5.537833707;0.061806547;0.067492337;0.01604206
randomScram;random_138;0.221250716;0.053990038;0.036041091;0.058877014;0.059845934;0.038656064;0.04688243;0.056994542;0.208608942;0.015889952;0.16713579;0.04645098;0.048845591;0.04035071;0.018511048;0.126184391;1.722237199;0.055501363;0.03926753;0.01284901
randomScram;random_203;0.066209817;0.052121781;0.029366064;0.047910588;0.047127394;0.044317661;0.040879506;0.057044575;0.212735465;0.01402955;0.145200954;0.044711133;0.046908912;0.037879744;0.01959346;0.115701949;1.002103993;0.057146326;0.037476753;0.014784122
randomScram;random_235;2.842384748;0.233589;0.350507944;0.259125827;0.26503505;0.032387796;0.040104796;0.066594357;0.248651748;0.017772785;0.179583145;0.041305474;0.051263933;0.036581982;0.019124512;0.114847092;2.09325764;0.056371338;0.037214523;0.011481155
randomScram;random_234;0.060102014;0.034078221;0.020214098;0.043128568;0.039436105;0.031561723;0.036628343;0.06276749;0.167259318;0.013166488;0.135269036;0.04621324;0.052382122;0.032627167;0.018587433;0.097159366;0.666954135;0.05606307;0.032245614;0.013922666
randomScram;random_186;600;40.706670524;60.43578605;47.41972754;45.165334093;0.036940438;0.067535962;0.058281349;0.261141434;0.01853914;0.198985257;0.051136324;0.064961988;0.039196995;0.019008709;0.123177607;2.699106625;0.056557051;0.03976129;0.012528312
randomScram;random_175;0.074230909;0.03972472;0.018928332;0.034723829;0.034646163;0.024631837;0.041184248;0.062511371;0.215067698;0.010328261;0.135046693;0.030500711;0.037022666;0.024545997;0.015725196;0.103531522;0.974861645;0.054279502;0.025500608;0.009962207
randomScram;random_160;0.060649017;0.038571685;0.020824491;0.065442782;0.058507444;0.036310896;0.047246599;0.056347111;0.191457585;0.012182842;0.145100557;0.041937866;0.05373642;0.042825759;0.018074115;0.109572534;0.907114274;0.055344459;0.036678085;0.011789932
randomScram;random_157;0.056419205;0.039711054;0.018739224;0.036564004;0.032925415;0.02677042;0.031321151;0.054421278;0.175028582;0.012447215;0.136055261;0.039868277;0.036949232;0.033857958;0.017944775;0.098617192;0.893000196;0.057314969;0.026547615;0.01232902
randomScram;random_135;0.066549725;0.040752277;0.020051803;0.039555322;0.036936946;0.025244962;0.034350847;0.055739319;0.185108939;0.01194197;0.198406098;0.032362414;0.042134108;0.028474741;0.019186582;0.095619782;2.551134336;0.056404546;0.027157571;0.011528753
randomScram;random_207;0.273838884;0.049055099;0.038688379;0.051958586;0.05455627;0.029910247;0.035746954;0.062377649;0.238925796;0.016268868;0.191129332;0.044571128;0.051308634;0.041698006;0.018854857;0.109893574;2.509783202;0.055454845;0.038017181;0.011577731
randomScram;random_132;0.20627864;0.086636384;0.043573196;0.0524429;0.065672608;0.034286627;0.046141277;0.062566767;0.241526433;0.022751805;0.221204245;0.045828862;0.060657361;0.042370017;0.020174379;0.127105849;3.14687011;0.056643026;0.046789386;0.012335151
randomScram;random_198;0.287085779;0.05379728;0.055803199;0.095740498;0.064075657;0.025575525;0.031084321;0.062605045;0.224615288;0.015668489;0.160697394;0.032957091;0.038510696;0.035201701;0.017807951;0.111849071;1.571558195;0.056758582;0.030187967;0.011839701
randomScram;random_143;0.071213459;0.032512004;0.019645504;0.038861929;0.036912915;0.030068679;0.041611135;0.053249875;0.174976518;0.011841754;0.129368859;0.043291414;0.040088199;0.030187464;0.017727535;0.103193345;0.718785811;0.055783241;0.029033334;0.011257874
randomScram;random_249;1.983141134;0.21345535;0.342603907;0.273144552;0.241925718;0.029218296;0.03981276;0.056435342;0.32495751;0.017862038;0.281669568;0.042162991;0.05677557;0.042061085;0.021930864;0.140819421;4.897560961;0.058610406;0.050831091;0.012067192
randomScram;random_212;600;35.116113598;52.088642053;38.710688023;38.865243348;0.053611212;0.059952824;0.059680888;0.374054258;0.018111113;0.295379787;0.058630171;0.076692451;0.048190457;0.023098516;0.140905011;5.369831975;0.058647615;0.054394497;0.013304662
randomScram;random_241;0.562292739;0.082976966;0.092982418;0.103067387;0.109774148;0.039284026;0.036930473;0.07011828;0.222666734;0.019475347;0.168138715;0.038693691;0.052612209;0.03976772;0.019714947;0.105787239;1.643903348;0.058414505;0.034459974;0.013061531
randomScram;random_179;0.320934694;0.042385295;0.036079939;0.066727848;0.065793655;0.032240698;0.039284946;0.056320759;0.209689022;0.015150848;0.19905866;0.035064167;0.039933707;0.029332558;0.019086945;0.106119733;2.704864806;0.055555551;0.031542532;0.012054622
randomScram;random_222;0.618481397;0.081983206;0.082519134;0.153398548;0.104181484;0.041740355;0.052691775;0.064806085;0.403061025;0.019346966;0.679239274;0.051642229;0.054162759;0.042224049;0.036681888;0.132826904;16.662013436;0.058991741;0.044569005;0.01456379
randomScram;random_240;0.051268985;0.028024902;0.019101702;0.031310206;0.035556966;0.030353172;0.036889645;0.053499361;0.133035119;0.011000993;0.119737361;0.041167789;0.047606637;0.029246479;0.016535822;0.096829933;0.263496016;0.052435057;0.029125321;0.011112881
randomScram;random_254;37.324969147;3.142807625;4.537749191;3.331481988;3.275283536;0.034621922;0.03718155;0.057792201;0.240454115;0.018496221;0.17200603;0.037905856;0.044630726;0.042039434;0.018525214;0.113478647;1.952622785;0.057381636;0.036263421;0.012525202
randomScram;random_248;0.060779678;0.047568438;0.018270427;0.055682113;0.058740422;0.035544771;0.057540935;0.062696377;0.234706779;0.01144542;0.285998916;0.045651389;0.062869187;0.048123296;0.022182551;0.126345406;5.05482461;0.056513201;0.04420446;0.01161103
randomScram;random_229;0.062669295;0.03715947;0.020294036;0.035756228;0.036086732;0.027683984;0.037167764;0.05436186;0.15637903;0.011930995;0.122896306;0.034863324;0.039777875;0.035098214;0.017605798;0.094876216;0.43576979;0.053965735;0.028226197;0.011904558
randomScram;random_141;1.932126405;0.150888374;0.211590654;0.285873127;0.169500998;0.03657944;0.04278517;0.076941687;0.222372806;0.017706795;0.165663477;0.044072847;0.053551495;0.035336574;0.018416855;0.113138809;1.473100986;0.057012502;0.033210515;0.012970555
randomScram;random_210;0.059627813;0.02870881;0.018296548;0.035558147;0.039495644;0.025653712;0.043810215;0.059442958;0.197107905;0.011172113;0.148125211;0.034611158;0.042619012;0.025820148;0.017555394;0.096731597;1.214966748;0.054846429;0.027202968;0.011342181
randomScram;random_219;15.479461455;1.681946277;2.387516527;1.981781602;1.78256921;0.027511494;0.034508401;0.069378529;0.237523166;0.02099338;0.169788042;0.033938696;0.040714179;0.034542005;0.018310435;0.104164305;1.78744234;0.056650426;0.030026683;0.010920028
randomScram;random_188;0.066760382;0.047279445;0.018027494;0.052911268;0.047134658;0.040896664;0.040059014;0.063212127;0.220327659;0.010918616;0.181237283;0.048206695;0.054443518;0.034668854;0.018629453;0.109473899;2.236945972;0.056828159;0.036142907;0.010945517
randomScram;random_165;0.232290418;0.065843937;0.054829328;0.092526026;0.083819727;0.044161779;0.046591106;0.076932772;0.291665645;0.018180786;0.253064446;0.044097028;0.051988219;0.046856368;0.021387903;0.126230903;4.124737619;0.05754099;0.046405371;0.012019213
randomScram;random_206;5.199300899;0.477281999;0.575923352;0.502456718;0.514793572;0.047587457;0.039345284;0.058177771;0.231235049;0.018684278;0.209893308;0.038232888;0.045217838;0.032799427;0.020631052;0.110506238;2.861977967;0.057498411;0.032061302;0.012926056
randomScram;random_142;0.154923696;0.057887426;0.033079487;0.050965095;0.078077723;0.035397733;0.037653659;0.056714152;0.281667405;0.016233462;0.226180944;0.049784497;0.061722655;0.038796579;0.019410716;0.128122381;3.418310061;0.057015261;0.04592965;0.011279343
randomScram;random_214;0.066940446;0.045044428;0.019921933;0.047483079;0.038853435;0.028201654;0.036620339;0.055190644;0.222859492;0.012384586;0.15782342;0.037292151;0.051215811;0.038412151;0.018662328;0.108334691;1.479028926;0.056730693;0.032464305;0.012472505
randomScram;random_193;0.130142178;0.046786746;0.025960304;0.089550665;0.067943422;0.034914828;0.040570112;0.063834666;0.244153142;0.012258707;0.183654454;0.044196825;0.049097959;0.041437774;0.018479063;0.11872208;2.008186022;0.058982952;0.042664612;0.012726685
randomScram;random_202;0.072415956;0.056158424;0.021292199;0.069884982;0.058003079;0.039048795;0.049556841;0.056539351;0.237693974;0.013287564;0.20050056;0.047002857;0.0591684;0.046725258;0.021302983;0.121022928;2.667810536;0.058184213;0.0419713;0.014282571
randomScram;random_185;0.075335481;0.041489719;0.022238467;0.091054674;0.053159353;0.031927983;0.039365223;0.057899342;0.257320781;0.012730226;0.208120285;0.041783815;0.049118268;0.038523323;0.015164985;0.126020436;2.735175739;0.055273362;0.039670934;0.012545182
randomScram;random_129;0.769861207;0.087550479;0.125493181;0.102160746;0.097089133;0.033360607;0.038874375;0.075645855;0.203221582;0.01692104;0.217686913;0.034778945;0.050146345;0.028757841;0.019883514;0.104402246;3.301870891;0.055461364;0.028330363;0.010776964
randomScram;random_217;0.064999555;0.044561544;0.018422847;0.050053692;0.044865345;0.026049775;0.035097954;0.070739259;0.237378659;0.011477084;0.341781205;0.035008982;0.050272083;0.038449348;0.022812563;0.109493198;6.836809819;0.057754841;0.032948586;0.011412008
randomScram;random_181;0.101087649;0.048852565;0.023027063;0.080046027;0.060073331;0.044341621;0.054097727;0.056741065;0.216487806;0.01140336;0.178304402;0.053399504;0.056445967;0.047669395;0.014186671;0.122285483;1.85376343;0.053245004;0.043968319;0.011718896
randomScram;random_209;0.059613947;0.027113359;0.0184489;0.031951713;0.034603733;0.031334117;0.031805926;0.059470991;0.183787466;0.012054203;0.132339077;0.030916133;0.045720561;0.030700082;0.017219169;0.096409828;0.763648635;0.054738943;0.025428001;0.012549582
randomScram;random_218;33.010429143;1.98211997;2.972897407;2.388409031;2.213275821;0.042029759;0.046168389;0.070254734;0.276629919;0.023872366;0.199299022;0.038149119;0.045979031;0.033442064;0.019773123;0.120539573;2.633944345;0.056930486;0.036575449;0.012766804
randomScram;random_148;0.187757678;0.045674309;0.049672365;0.054629375;0.065973227;0.028788436;0.040990067;0.054341551;0.176632457;0.018267075;0.140643;0.043888121;0.044221397;0.036911865;0.018592906;0.101377943;0.881576586;0.0575478;0.03085907;0.014117158
randomScram;random_177;1.584304478;0.198682946;0.203151209;0.189537404;0.214983059;0.059915407;0.072365262;0.05824171;0.333621279;0.017769724;0.258565388;0.077487079;0.085588138;0.085202218;0.021457876;0.193203485;4.282273355;0.058062189;0.077420025;0.012972695
randomScram;random_161;0.055589621;0.02722144;0.016891757;0.047704482;0.04213918;0.024759307;0.031049595;0.0543389;0.207468672;0.009790682;0.14044935;0.030736;0.03905624;0.031888124;0.016083471;0.10285727;0.954047158;0.05580077;0.025838303;0.011039793
randomScram;random_137;2.422416929;0.240864657;0.461255363;0.492201341;0.274772987;0.038954623;0.034629458;0.057773765;0.273719759;0.018113763;0.89852662;0.040769694;0.042022065;0.028293307;0.040110939;0.111516697;22.555693472;0.05657606;0.030657239;0.012267723
randomScram;random_189;201.043730518;20.255188964;33.763281817;21.946734305;21.905542563;0.049744219;0.049702768;0.06888573;0.264328662;0.02396871;0.165871384;0.04825955;0.057480548;0.049892837;0.018023291;0.121166143;1.76526187;0.057478033;0.042683122;0.012424027
randomScram;random_236;1.011023711;0.166306066;0.164080053;0.258532943;0.179584836;0.03925021;0.061310144;0.067334008;0.238808432;0.026412993;0.297001011;0.049949374;0.062643952;0.055299536;0.024554422;0.134757448;5.375283643;0.059422734;0.050360101;0.014535012
randomScram;random_171;0.05778677;0.033054115;0.018883061;0.038370952;0.038443586;0.032130787;0.042544617;0.057178507;0.151173645;0.012250713;0.122979285;0.038261831;0.04416499;0.037859175;0.016375127;0.101661685;0.401773988;0.057555069;0.031750345;0.013138328
randomScram;random_169;0.071255648;0.038710459;0.020857216;0.039870138;0.033749857;0.033126379;0.036871356;0.063485243;0.194877061;0.012591232;0.141481229;0.041044662;0.048062048;0.027537526;0.025159483;0.104802502;0.820502041;0.056634427;0.026990107;0.012455926
randomScram;random_197;0.093889799;0.055682533;0.022612891;0.212534743;0.091989047;0.036938007;0.045465533;0.057872209;0.310460374;0.012241289;0.470179244;0.048936024;0.054660449;0.049701939;0.026862743;0.148988071;10.249415423;0.057247722;0.049243166;0.012247674
randomScram;random_180;0.641222477;0.096853374;0.108913158;0.096853214;0.157469617;0.03170773;0.040367768;0.057173105;0.216402337;0.017002928;0.146044115;0.032604066;0.039797013;0.026223596;0.016804506;0.106532435;1.156892955;0.055544441;0.027517126;0.011858
randomScram;random_182;0.074913995;0.078714379;0.024972406;0.08656364;0.097787757;0.044190312;0.05918808;0.06061217;0.382722829;0.015753519;0.514223608;0.064956105;0.070756517;0.062413896;0.031964519;0.167433189;11.610527324;0.060361636;0.071926248;0.01556005
randomScram;random_190;39.656356116;4.094638975;6.087920642;4.503293855;4.439414148;0.024904175;0.02982917;0.05649213;0.241926129;0.016744578;0.249917035;0.032468643;0.043783583;0.027915011;0.01922662;0.100665912;4.249072992;0.056679535;0.027461238;0.011842891
randomScram;random_154;17.039946574;1.637579813;2.853465949;1.850054879;1.736073059;0.059551798;0.053871233;0.060479649;0.388085548;0.020579888;0.356667111;0.061410851;0.072525648;0.058554805;0.02282907;0.140684129;7.061739613;0.059569008;0.056666475;0.014171306
randomScram;random_196;2.054928858;0.163332726;0.177702273;0.175028823;0.174056541;0.036313267;0.038035826;0.072908815;0.253589819;0.023673133;0.183986098;0.036818202;0.043890062;0.031453392;0.018710901;0.111021066;2.251857571;0.058177285;0.031897668;0.011340081
randomScram;random_163;0.108411266;0.047481929;0.024996867;0.047341583;0.04798045;0.035397202;0.038354524;0.064392544;0.251826892;0.012805921;0.214828317;0.037005589;0.04627809;0.030346409;0.020977812;0.110706391;2.918499159;0.057138647;0.032000824;0.014742973
randomScram;random_213;8.560099368;1.027841214;1.361541409;1.311061519;1.064060737;0.073016376;0.084511437;0.074780103;0.743242698;0.021887664;0.69617236;0.11365766;0.119832165;0.155827665;0.037416228;0.408293532;17.429168879;0.063170932;0.179179805;0.017370757
randomScram;random_149;0.088626237;0.050266351;0.02431322;0.071762933;0.061251327;0.042855222;0.047067076;0.058689989;0.227669404;0.012509973;0.169793813;0.049913917;0.05718559;0.05203395;0.019242087;0.123823657;1.753313777;0.057292381;0.045018407;0.012452255
randomScram;random_184;0.058484783;0.032767282;0.018124108;0.038312375;0.04026465;0.03101603;0.044499115;0.055610259;0.174869368;0.011740607;0.129690298;0.044474104;0.056711571;0.037497796;0.017585828;0.101481841;0.572128941;0.056233712;0.032204076;0.011994694
randomScram;random_146;0.267284704;0.08233758;0.051230617;0.116779489;0.076957883;0.04138439;0.054311467;0.059897018;0.361744797;0.014769412;0.322764202;0.054211951;0.057517995;0.051228427;0.035359745;0.136909097;6.111585751;0.060428923;0.056521082;0.014276891
randomScram;random_150;0.122065501;0.029156166;0.01819059;0.036058539;0.037964564;0.029600423;0.036891356;0.117572987;0.11898242;0.011612097;0.114279329;0.034494513;0.043593084;0.027617583;0.016406471;0.091676912;0.239877848;0.116102568;0.028187639;0.011881179
randomScram;random_246;7.559730019;0.476673156;0.58126355;0.544899599;0.520483101;0.029492293;0.039505479;0.056850225;0.247759495;0.017664045;0.341842654;0.043172189;0.047987053;0.033315807;0.022720981;0.116752776;6.584236202;0.056869857;0.035588769;0.012156627
randomScram;random_243;3.567618761;0.268336681;0.357829631;0.290464137;0.298207039;0.048166366;0.054515422;0.073558527;0.358510406;0.019365314;0.299699041;0.055090448;0.069868375;0.054703249;0.023695473;0.143353926;5.561534422;0.059144445;0.057897246;0.013860539
randomScram;random_244;0.157229044;0.06619484;0.042085315;0.180210696;0.091942325;0.035919284;0.053770646;0.068778379;0.353702225;0.020754679;0.858350391;0.048414981;0.058187675;0.052037712;0.042918472;0.154359773;21.813506305;0.060881545;0.059695343;0.016432955
randomScram;random_227;0.238882746;0.05226995;0.029963672;0.060455348;0.075471514;0.03774167;0.054570968;0.064652965;0.229488127;0.01230691;0.188380937;0.044848546;0.057773193;0.048358696;0.019100222;0.118937469;2.181402554;0.057227972;0.040179022;0.013004393
randomScram;random_155;0.705951437;0.112015609;0.099628161;0.129321647;0.141206451;0.052864886;0.066129981;0.05899193;0.26833234;0.018066652;0.218549443;0.063142134;0.069862691;0.062687663;0.021056148;0.150217021;2.856433134;0.058707423;0.058228732;0.013368028
randomScram;random_167;0.089601629;0.037973248;0.021518212;0.044401489;0.053591973;0.03159976;0.044866796;0.057375648;0.237669804;0.012979602;0.17228493;0.039953406;0.059437636;0.033814477;0.018123888;0.110255492;1.843045847;0.055917796;0.034043992;0.011645888
randomScram;random_225;0.600740126;0.071045331;0.058122854;0.092069205;0.080285997;0.041400757;0.050117821;0.066429139;0.268818035;0.019468212;0.238486613;0.051026393;0.052901983;0.052235013;0.022971967;0.12646069;3.684450012;0.05976789;0.047852333;0.015287551
randomScram;random_201;1.324190251;0.157216399;0.16314837;0.221260371;0.230577494;0.070980871;0.068808363;0.070878074;0.275067044;0.016401549;0.277243133;0.079422287;0.070719549;0.069070725;0.025204634;0.156578003;4.662220668;0.058363817;0.070452097;0.014688785
randomScram;random_166;0.060061945;0.038342308;0.019143842;0.060307799;0.043181724;0.033046252;0.037529992;0.055582907;0.170185545;0.013005164;0.133522475;0.048351652;0.048210997;0.042814384;0.018358608;0.111694179;0.675426155;0.054896588;0.037768581;0.012940096
randomScram;random_145;0.07054718;0.036204196;0.028960066;0.083055552;0.044594759;0.028859629;0.036365041;0.058061327;0.235408284;0.012065788;0.286165062;0.036174513;0.043485965;0.032396179;0.022854623;0.107082429;5.563214432;0.058239772;0.033532132;0.012983015
randomScram;random_130;0.065443032;0.048594855;0.027690977;0.056771258;0.050154048;0.040811244;0.051151431;0.055575083;0.20798203;0.012292143;0.158745998;0.051746707;0.059967851;0.050264529;0.018328343;0.118895501;1.229721574;0.054966114;0.044356724;0.012396248
randomScram;random_231;0.059536682;0.035968357;0.025922447;0.077485318;0.042961831;0.03433723;0.047573361;0.0617308;0.1839249;0.01155495;0.144292242;0.040205373;0.048294256;0.033981785;0.01713568;0.104270305;0.938821534;0.056173415;0.035621538;0.012396789
randomScram;random_208;0.386804222;0.061147749;0.062181428;0.097639709;0.071036416;0.030883287;0.044891427;0.066272787;0.196007345;0.016516972;0.146333149;0.036887744;0.045812304;0.031066502;0.017792515;0.108575852;1.131324744;0.055172527;0.031155229;0.01134711
randomScram;random_183;0.999192343;0.109984726;0.155643719;0.227886275;0.144231374;0.030358354;0.048637264;0.05677347;0.22507233;0.018677435;0.183557979;0.046936756;0.056821792;0.040747044;0.019746312;0.109372693;2.205819011;0.05530983;0.036040871;0.0135828
randomScram;random_199;0.056617178;0.042952007;0.018848475;0.043934113;0.046795291;0.032368988;0.03912058;0.06117109;0.168331415;0.01183346;0.125700758;0.039007347;0.052430715;0.038691071;0.017327299;0.104931752;0.524824836;0.056254872;0.032164557;0.011800142
randomScram;random_144;1.094370919;0.107755562;0.12159153;0.182402443;0.119517138;0.040192837;0.054039021;0.057579164;0.199280753;0.018749669;0.151879803;0.048761572;0.056407369;0.04235225;0.019008989;0.112230058;1.289168173;0.05605388;0.041193432;0.012917107
randomScram;random_224;0.074093886;0.055153047;0.021699967;0.072414186;0.0694495;0.052669716;0.066714732;0.062607767;0.206188748;0.013616667;0.143377208;0.060638493;0.072416207;0.05470561;0.019499136;0.136485391;0.992678421;0.056139897;0.053254334;0.01457895
randomScram;random_159;7.208181112;0.435435644;0.608908815;0.590887815;0.462944147;0.026647343;0.041423798;0.058085318;0.225600164;0.023912604;0.175530105;0.035346828;0.049446641;0.03591035;0.019448343;0.11245029;1.884442962;0.057149096;0.030763994;0.012748214
randomScram;random_226;0.114925638;0.049541243;0.025869531;0.053949649;0.051816129;0.038112872;0.042594161;0.062843976;0.212045505;0.016674365;0.144009771;0.041456323;0.050154378;0.040274675;0.017765211;0.107742305;1.083238835;0.05556624;0.034436395;0.01159345
randomScram;random_152;1.286014909;0.123756447;0.214764237;0.132699063;0.13654718;0.034885875;0.044052717;0.057387134;0.263010781;0.017461791;0.182561438;0.040223841;0.042298103;0.038820411;0.018679386;0.109262301;2.125928588;0.057166715;0.033756004;0.0118514
randomScram;random_242;1.309819723;0.167229104;0.164041845;0.173531738;0.171859902;0.043448917;0.047597512;0.066623559;0.244011336;0.019080133;0.16650987;0.044131214;0.058402496;0.044176646;0.020197601;0.119835176;1.533983772;0.057661085;0.039609356;0.013102879
randomScram;random_134;1.040024206;0.112504026;0.133075029;0.151064024;0.128997876;0.037038293;0.040525231;0.059001303;0.2242131;0.01765332;0.14898594;0.04026209;0.047831961;0.034770421;0.017956851;0.109168087;1.051217868;0.056183315;0.032656238;0.011559992
randomScram;random_200;0.345033704;0.078497078;0.062447062;0.176893097;0.081959995;0.031504527;0.040628979;0.070336932;0.255408313;0.015061048;0.36343116;0.042536644;0.052753024;0.048135132;0.031572528;0.133042213;7.357627786;0.056744162;0.043184471;0.011224515
randomScram;random_133;0.067568017;0.03858222;0.020099455;0.040755909;0.042021755;0.027940543;0.038167218;0.054908614;0.183094224;0.011521336;0.182443802;0.041870066;0.044774373;0.030138872;0.01905474;0.105017952;2.092149556;0.055684095;0.028943008;0.01211163
randomScram;random_139;0.089516821;0.044208821;0.031217843;0.055719591;0.052452154;0.037410797;0.042841596;0.056188908;0.211749368;0.012484482;0.159410477;0.04401308;0.052382972;0.043952121;0.018712232;0.1207931;1.389551525;0.056832678;0.039826508;0.012811181
randomScram;random_255;0.12950112;0.074522994;0.037801748;0.061053344;0.083151867;0.070426443;0.077627154;0.061456552;0.165023191;0.017778588;0.135226667;0.085939681;0.085496115;0.078688126;0.018338217;0.141798756;0.747591765;0.054301201;0.067636852;0.013275103
randomScram;random_239;0.300448339;0.063550803;0.04772133;0.068469725;0.063655442;0.03433626;0.035688117;0.055615082;0.291395009;0.017095652;0.317321247;0.036338959;0.046042841;0.03269644;0.018457833;0.11523056;6.256305973;0.056849878;0.035443965;0.012738294
randomScram;random_223;17.899938995;1.698116169;3.145001613;1.945290853;1.901478717;0.038340857;0.045343947;0.069326703;0.233376082;0.017395351;0.165391601;0.036807216;0.044254301;0.033095224;0.017388777;0.119637334;1.714316075;0.056125457;0.035997482;0.011707987
randomScram;random_253;0.067081631;0.040234276;0.019923724;0.043856506;0.036905402;0.028351413;0.039127133;0.053292484;0.154122443;0.012498228;0.126497858;0.035433279;0.050048379;0.035319947;0.018556869;0.097838481;0.496657548;0.05504258;0.028554154;0.012695126
randomScram;random_162;0.078362766;0.041997365;0.021027415;0.11333605;0.040927587;0.025473898;0.037205621;0.059862412;0.29281923;0.012274875;0.191148481;0.040407596;0.051704978;0.035775417;0.020189176;0.105706221;2.318444852;0.059152785;0.030229727;0.012344871
randomScram;random_252;0.068513676;0.045512815;0.022445854;0.067584545;0.065127996;0.048106218;0.05614918;0.056391402;0.24908751;0.013777001;0.194467571;0.048173839;0.060874212;0.043773328;0.022300816;0.122902629;2.468148886;0.060533079;0.046205789;0.014038981
randomScram;random_158;13.029692228;0.960594716;1.388037071;1.077756192;1.041569943;0.045388797;0.068590662;0.061370263;0.340171338;0.019326076;0.270551819;0.066400805;0.070185402;0.065602736;0.02233118;0.157947728;4.75896438;0.059948762;0.070648609;0.012898928
randomScram;random_194;0.081371111;0.057598382;0.024099871;0.087947653;0.072896429;0.043492818;0.055835265;0.066998143;0.289514737;0.014857433;0.268631218;0.05448998;0.062252531;0.057973035;0.024265088;0.135337347;4.560537001;0.058991541;0.053248243;0.015147157
randomScram;random_230;9.704397509;0.670077973;1.157946694;0.724814949;0.730323745;0.045336133;0.033821601;0.064456423;0.23220758;0.018111003;0.17569295;0.041218153;0.040104076;0.02957184;0.01894703;0.106467635;1.811569565;0.057174335;0.032207676;0.012070601
randomScram;random_187;0.098441561;0.04265422;0.025214628;0.05147318;0.058578787;0.044386113;0.055043427;0.057329517;0.240977358;0.013656236;0.166760557;0.05158129;0.056504455;0.044408893;0.015489566;0.119468656;1.551792875;0.057973302;0.038862187;0.01457438
randomScram;random_131;0.405437168;0.087220905;0.056872195;0.101176529;0.098402222;0.043305311;0.050104806;0.063942045;0.247472712;0.018750729;0.298713234;0.055082344;0.063147016;0.053730917;0.02506958;0.153707451;5.548076528;0.056201475;0.059985222;0.01506773
randomScram;random_233;0.061190369;0.036511709;0.019848049;0.044322533;0.049179657;0.032997168;0.049357289;0.055813023;0.188123197;0.012248323;0.186271168;0.041004364;0.050564428;0.040211155;0.026371494;0.110881972;2.101327274;0.055650396;0.0338257;0.012041222
randomScram;random_250;0.061545774;0.027862897;0.018723817;0.039124551;0.038834797;0.026068694;0.036766888;0.055319295;0.187242809;0.011698287;0.135922219;0.032480109;0.042238536;0.026924441;0.016578392;0.097114845;0.851980075;0.054851259;0.027032326;0.011228576
randomScram;random_216;0.067134177;0.04701217;0.022516836;0.073207433;0.058555676;0.033448538;0.043144166;0.058322188;0.246264451;0.014350278;0.312048741;0.052300084;0.055185733;0.050638634;0.024268658;0.133996686;5.786983165;0.059638255;0.047231328;0.014528302
randomScram;random_211;8.935921154;0.71906133;1.376980613;0.961671755;0.794606207;0.037701791;0.048270925;0.071957804;0.316149964;0.019144482;0.2690221;0.048658064;0.057503418;0.053003001;0.022591502;0.135135764;4.63215783;0.059174124;0.053555111;0.012942246
randomScram;random_156;0.069998696;0.049266957;0.020054054;0.101725185;0.064097777;0.047655439;0.048114212;0.057538084;0.250481687;0.012175409;0.267836409;0.047497726;0.064867694;0.05119159;0.02095108;0.128903083;4.501561172;0.056479113;0.046118083;0.012115599
randomScram;random_147;0.071205755;0.086457341;0.024201618;0.075026858;0.07789933;0.059709341;0.054940959;0.059301552;0.471559795;0.01511145;0.893410016;0.080960651;0.075538876;0.099951711;0.043819369;0.209592738;22.5550859;0.05754395;0.079900354;0.015989843
randomScram;random_136;0.065653009;0.035878865;0.018072265;0.058324479;0.043588422;0.029461829;0.037837865;0.054306284;0.232125641;0.011363072;0.189381411;0.038975132;0.045671589;0.033985627;0.017678702;0.105869166;2.238145809;0.057960454;0.034058941;0.011533203
randomScram;random_191;0.505517419;0.093986524;0.069230249;0.160829745;0.093424703;0.036149041;0.039403671;0.071141654;0.254822681;0.016184499;0.2583554;0.046264194;0.057502057;0.034906275;0.019740289;0.112299519;4.397669882;0.057724502;0.040331187;0.011788752
randomScram;random_168;26.548243286;1.333805771;2.118660976;1.447940423;1.534904128;0.049091335;0.056174071;0.062366424;0.473369384;0.024687344;0.299125696;0.057494214;0.062425122;0.060019615;0.024531841;0.136651468;5.611162176;0.060937073;0.053448545;0.013670666
randomScram;random_238;14.186280371;1.26523829;1.871070789;1.340558875;1.355499227;0.05602203;0.043664107;0.070241317;0.232453753;0.018820352;0.199238765;0.054521385;0.050123904;0.044154825;0.020148207;0.129468795;2.652390963;0.056907506;0.043013968;0.012495364
randomScram;random_251;0.07339377;0.041224136;0.029045415;0.040435839;0.043434341;0.035236977;0.046912154;0.056361648;0.176946502;0.012856824;0.137237849;0.037531753;0.049266596;0.036475862;0.01743692;0.101226483;0.784759408;0.055662946;0.029017355;0.011903928
randomScram;random_192;0.127374003;0.043947459;0.028270996;0.075810922;0.067458636;0.030489806;0.041208668;0.062933437;0.231270816;0.015120194;0.20666594;0.039736175;0.04948856;0.039060701;0.019236164;0.110407262;3.191387813;0.056027651;0.03555412;0.010789543
randomScram;random_232;0.721881958;0.116018515;0.105604774;0.121976639;0.145628803;0.037124513;0.04479038;0.070433177;0.273189562;0.017959462;0.180052883;0.041475832;0.061469768;0.0347678;0.020106057;0.113988484;1.930932772;0.057103038;0.035351358;0.012557501
randomScram;random_151;0.088820136;0.092313588;0.023862951;0.201691232;0.119512687;0.062812311;0.064285434;0.06166711;0.444331182;0.014701631;0.379062371;0.080056601;0.088689537;0.086402455;0.027220018;0.221925099;8.003620896;0.063078246;0.082715371;0.014447905
randomScram;random_247;0.121361935;0.073755648;0.026636387;0.102939918;0.074910814;0.058618575;0.054098948;0.058755279;0.316468221;0.012236627;0.270457395;0.063427486;0.068061285;0.07003172;0.022406215;0.152144155;4.678983574;0.057290861;0.065885492;0.012488624
randomScram;random_215;0.061505595;0.050992458;0.019648305;0.051361028;0.045558416;0.029836022;0.038080947;0.063104617;0.214791699;0.011806978;0.182340284;0.038703246;0.052002656;0.032103004;0.01909608;0.112205476;2.213558612;0.056070339;0.033631798;0.013065471
randomScram;random_153;0.18286892;0.065550811;0.057276102;0.148333067;0.077721418;0.0428061;0.056108521;0.066548104;0.253442002;0.018712532;0.2355073;0.04651576;0.067816313;0.043658235;0.031408592;0.123418919;3.419216911;0.059612696;0.043748569;0.013875028
randomScram;random_205;1.643343549;0.139851463;0.166398919;0.182903316;0.140978515;0.051035217;0.044981008;0.05705424;0.219762846;0.019130646;0.181458195;0.051537581;0.057970265;0.051416665;0.02047806;0.121432547;2.019392872;0.055494272;0.045523786;0.012721795
randomScram;random_245;0.058534066;0.030260409;0.021845525;0.037398551;0.041451461;0.028522072;0.042431925;0.055867459;0.205143173;0.012507283;0.175718172;0.040330551;0.042672848;0.035152809;0.014791312;0.106073372;2.088651833;0.056025171;0.029090612;0.012464256
randomScramProb;random_128;600;62.405136094;74.841324364;66.740051258;71.272941153;0.397429096;0.591994968;0.10001116;4.252537342;0.104866112;7.848270025;0.486204614;600;0.832154123;0.818799441;2.055877496;600;0.093561582;0.461895737;0.102432292;
randomScramProb;random_140;600;600;600;600;600;11.327399781;4.222875967;0.703327798;179.494309035;600;600;33.367473628;600;241.94470109;600;600;600;0.681471896;17.234573161;600;
randomScramProb;random_138;600;79.779001567;121.191073273;600;600;5.84518028;1.080323255;0.077820763;0.533628014;11.71961169;12.685885297;5.855558697;600;5.945134164;11.387157425;6.187229475;61.859274238;0.078445243;5.831974069;11.620347224;
randomScramProb;random_157;600;600;600;600;600;1.002227135;0.648359669;0.187350736;12.257069627;600;600;1.868474823;600;6.586601729;600;23.739302066;600;0.189986327;1.167675548;600;
randomScramProb;random_135;600;600;600;600;600;0.592628333;0.653346186;0.09094017;1.660041755;0.626095061;14.854536244;0.679162302;600;0.959631033;1.993302418;1.9246129;600;0.095370269;0.638295364;0.652530048;
randomScramProb;random_132;600;600;600;600;600;2.464161691;1.170894025;0.5123574;129.951649977;0.991954172;55.277214389;12.728754372;600;147.690293929;6.171397624;600;600;0.485500501;3.638745099;0.918596944;
randomScramProb;random_143;181.824735011;12.246635875;18.303523897;14.317530147;14.061620231;0.481276325;0.404491247;0.082597979;0.923860123;0.412581829;5.911078728;0.602457454;600;1.149896204;0.9084862;3.00355799;600;0.085087445;0.549020709;0.412672291;
randomScramProb;random_141;600;600;600;600;600;0.694650202;0.516332659;0.177097642;20.713699004;0.131571586;12.856054951;2.047091653;600;9.31660499;1.28753975;35.870714646;600;0.176964134;1.211536732;0.122600136;
randomScramProb;random_142;600;600;600;600;600;0.424982975;0.483460706;0.146424041;22.7671423;0.065756624;18.530853876;1.332730655;600;6.185589578;1.83710335;23.332555404;600;0.140274049;0.939804075;0.062673902;
randomScramProb;random_129;600;600;600;600;600;1.813386854;1.997951065;0.166010095;6.460039358;0.238144969;15.557843613;10.887617708;600;67.34426849;1.689218148;171.375100512;600;0.156108878;2.93212695;0.230833833;
randomScramProb;random_148;600;600;600;600;600;3.55176918;2.548654477;0.718961952;74.035386394;190.166285658;600;600;600;600;206.746404156;600;600;0.701976826;6.058321214;194.455496029;
randomScramProb;random_137;600;600;600;600;600;5.239644633;4.44450197;11.725335387;600;600;600;600;600;600;600;600;600;11.410431974;9.775175889;600;
randomScramProb;random_127;600;600;600;600;600;1.725909264;1.118777444;0.151759824;6.519115994;600;600;5.916113373;600;35.309838957;600;118.359851322;600;0.098162734;3.961957481;600;
randomScramProb;random_154;600;600;600;600;600;1.206798009;1.039168885;0.180987645;14.070062677;3.617581892;38.119541572;2.699108809;600;12.927419208;6.972378659;49.20200997;600;0.184513119;1.520151946;3.695968091;
randomScramProb;random_149;0.676353932;1.279951951;3.263853458;1.241743337;0.705915652;1.108939652;0.669976481;0.181429577;16.681656559;3.245725205;46.642786578;2.566033085;600;11.834781967;7.345687378;46.387784522;600;0.178374367;1.281162782;3.316857143;
randomScramProb;random_146;600;600;600;600;600;0.736765547;0.594211835;0.086650803;0.822070735;0.287488201;5.811109276;0.897117992;600;1.590435948;0.786109283;4.182633348;600;0.084005529;0.795810255;0.296553472;
randomScramProb;random_150;600;600;600;600;600;0.798025134;0.426319292;0.080802402;0.997049895;0.115633804;2.984170119;0.920557589;600;1.524230269;0.350477997;3.69798446;241.369303999;0.078453913;0.858853152;0.111920878;
randomScramProb;random_155;600;600;600;600;600;0.522006457;0.696427364;0.106326633;2.688606028;600;600;1.13994601;600;4.047233947;600;15.563728391;600;0.097709104;0.743973795;600;
randomScramProb;random_145;600;600;600;600;600;1.227613232;0.672440809;0.082056031;0.485134757;0.470932235;1.446681587;1.229259695;600;1.261235183;0.505945249;1.51809165;57.008356145;0.078756721;1.230060262;0.47217355;
randomScramProb;random_130;600;600;600;600;600;1.344893769;0.836447701;0.190842023;36.494929456;600;600;3.13771427;600;15.612692875;600;57.943401192;600;0.181333958;1.666798377;600;
randomScramProb;random_144;600;600;600;600;600;2.069607917;0.979649406;0.178337223;26.586665473;600;600;4.714973084;600;24.443399368;600;81.514164235;600;0.163479271;2.552462874;600;
randomScramProb;random_159;600;600;600;600;600;0.570530202;0.516450455;0.078561743;0.822668491;0.293707418;8.357101727;0.641015234;600;0.925759934;1.01248267;1.827817664;600;0.0770581;0.614853053;0.298888487;
randomScramProb;random_152;600;600;600;600;600;0.800226705;0.739940186;0.080481845;0.636560565;1.705685547;3.381816527;3.15075487;600;9.748166559;1.769993301;36.270790158;125.727742982;0.076254842;1.110773722;1.674534844;
randomScramProb;random_134;600;600;600;600;600;0.986952526;0.695186505;0.140486034;6.584921546;0.208795044;14.424699146;4.017605093;600;21.273092436;1.551405328;82.819320698;600;0.133233505;2.067790351;0.205589975;
randomScramProb;random_133;600;600;600;600;600;0.513657877;0.510318826;0.154350128;7.086981195;600;600;0.999204537;600;3.318223622;600;12.098130231;600;0.143774909;0.802464316;600;
randomScramProb;random_139;600;600;600;600;600;1.967718274;0.884490347;0.401700353;56.888041267;2.891066658;32.047023363;5.63434906;600;32.357699192;5.757522566;111.375384149;600;0.391118403;2.650735185;3.001848028;
randomScramProb;random_158;147.711841183;58.83374714;600;600;35.844946397;29.792695644;26.213817055;5.540883003;600;600;600;600;600;600;600;600;149.015061709;5.521640195;51.246439059;600;
randomScramProb;random_131;600;111.77940062;137.378483866;600;600;0.807832425;0.699498873;0.190068585;8.885237114;0.451905359;15.40701751;1.796087368;600;8.679924867;1.88372219;32.042154538;600;0.179940084;1.032874496;0.446051388;
randomScramProb;random_156;600;600;600;600;600;0.891326668;0.784461326;0.387835667;5.159340861;0.884213677;12.329489531;5.647927697;600;24.998910423;1.966616043;74.018396889;600;0.395630169;1.809187311;0.894534638;
randomScramProb;random_147;600;600;600;600;600;0.845052941;0.789575939;0.099926783;2.715979564;0.34794779;18.126811318;2.171614226;600;9.977360513;2.066159629;35.345656244;600;0.096863607;1.135344717;0.345697822;
randomScramProb;random_136;67.531020547;6.435405794;8.992333038;7.43308344;7.312878662;0.1987917;0.26258728;0.085112557;0.604230701;0.042389355;1.099516716;0.355383128;600;1.402270438;0.10458636;5.092599519;67.493263073;0.075210474;0.334317542;0.03779537;
randomScramProb;random_151;600;600;600;600;600;2.147811075;1.155713953;0.372197724;70.828235989;600;600;12.44624082;600;131.130558759;600;600;600;0.380773692;4.006627982;600;
randomScramProb;random_153;600;600;600;600;600;1.106465542;1.302877507;0.083437304;1.989394051;0.104137132;1.586470078;4.552322433;600;20.13636706;0.220366724;74.572653764;111.462999286;0.079822018;1.757683527;0.10669173;
aralia;edfpa15q;12.018906307;3.663312785;4.137747874;2.229985832;3.321045105;0.568547116;0.550259715;0.144057289;15.069466;0.119722201;23.311474965;1.907357127;2.049331129;4.197322685;1.225526832;18.053969323;600;1.060757438;1.474070192;0.512915791
aralia;baobab2;0.071499739;0.046380687;0.018833062;0.032905115;0.044508244;0.034112342;0.034853636;0.056818408;0.139591306;0.007831173;0.183947485;0.042975299;0.042889862;0.036253137;0.012203178;0.056596605;0.80651541;0.059078318;0.04642957;0.008117671
aralia;edfpa15o;12.033059555;3.466729916;6.675765427;2.494079179;3.078002981;0.752511441;0.65065853;0.154218429;25.145197638;0.482475474;104.446969934;2.427544935;2.426348279;5.1064713;5.289753379;21.512734991;600;1.089624558;1.572059433;0.863251136
aralia;das9207;1.31365307;0.220858669;0.154882295;1.517888688;0.256420119;0.127688728;0.133478743;0.407305187;75.149790586;0.111290939;4.113409726;0.197620752;0.203410637;0.275102758;0.302819836;0.801678161;193.179055595;0.666831639;0.220942594;0.142909913
aralia;das9206;0.147207447;0.078004998;0.043084984;0.118793313;0.094838481;0.037152774;0.047946823;0.065597148;0.556606959;0.010914914;0.386095508;0.055043791;0.061061808;0.060328364;0.022196214;0.160764437;6.300730689;0.09754237;0.075795311;0.022773127
aralia;edf9206;600;600;600;600;600;1.486457041;1.390932844;0.078949005;0.461651412;0.079586131;2.249184542;1.640107171;1.541262941;1.942097717;0.170990654;3.146702879;94.333676617;0.078932584;1.572690469;0.073735555
aralia;das9205;0.12228764;0.024690936;0.032664923;0.028560788;0.02796128;0.019166211;0.030450652;0.049908873;0.108746109;0.004776051;0.059896769;0.02486301;0.02739346;0.019561037;0.005551984;0.043967613;0.164391618;0.050027494;0.019156535;0.005797076
aralia;edf9205;0.155437496;0.115729632;0.052392034;0.109692825;0.166955258;0.063604467;0.092256384;0.061706845;0.96437265;0.017547878;0.760308126;0.084134921;0.104635964;0.098381307;0.040243595;0.231265181;17.337363529;0.109612052;0.113785313;0.034178915
aralia;isp9603;0.075849214;0.065177511;0.021371153;0.242958986;0.08104157;0.041498191;0.050617598;0.057064649;0.483956772;0.011679907;0.504478985;0.055202716;0.065893037;0.054623376;0.022566181;0.117944263;7.265000152;0.069708317;0.065660501;0.014240353
aralia;edf9204;158.342516756;27.888382547;80.214160807;22.28708023;25.367461347;2.760249754;1.288304908;0.603670783;30.317773697;35.42498497;100.615600381;8.679086236;7.557983897;24.408286624;30.037815931;79.092585854;600;2.009345457;5.744459863;34.249936807
aralia;nus9601;600;600;600;600;600;600;600;600;600;600;600;600;600;600;600;600;600;600;600;600
aralia;ftr10;0.061009309;0.05309225;0.020786724;0.082812827;0.106688322;0.049846935;0.094768114;0.056930034;0.256139799;0.012647862;0.263310986;0.059125466;0.102172742;0.053892621;0.022271242;0.13865454;4.631530239;0.060157165;0.052887808;0.013405808
aralia;das9208;0.113207751;0.154090483;0.037347497;0.191806517;0.151545104;0.069526817;0.078346525;0.07061888;1.41874224;0.017820739;1.089584165;0.118111788;0.127164867;0.119136091;0.041513129;0.289088203;19.238977478;0.091808862;0.151799043;0.023432371
aralia;baobab1;0.371679768;0.230780858;0.085220942;0.585091861;0.169236287;0.070704816;0.065438444;0.077161077;2.391507452;0.010831246;0.893386953;0.117945533;0.113265429;0.105210065;0.025294194;0.213307307;9.930466292;0.098316168;0.211548354;0.011001835
aralia;jbd9601;0.820214145;0.767140454;0.980766949;600;0.650175036;0.445811042;0.499401415;0.251917329;30.144429645;0.993217418;26.575496249;1.12364511;1.224274056;4.812644954;3.332568077;19.839355859;600;0.479499254;0.762430548;1.002312355
aralia;chinese;0.053043612;0.020981717;0.010889824;0.022355619;0.022744395;0.018753336;0.020477924;0.049358842;0.099165989;0.004874567;0.056494479;0.02372713;0.032655643;0.019592156;0.005881952;0.031579781;0.127486275;0.051902328;0.020871785;0.005577714
aralia;isp9602;29.853339654;2.312923864;7.39805866;2.846067375;2.587144704;0.041989693;0.052320808;0.05899887;0.39223656;0.017432742;0.609601073;0.054636015;0.064450938;0.055014981;0.036678282;0.127754186;11.211267697;0.077885776;0.068585623;0.018421774
aralia;edfpa14r;5.72092595;1.69828827;0.81131599;0.752577569;0.793547009;0.558178934;0.372689983;0.439706139;38.1096889;0.065435113;16.718921679;2.43926961;2.351937193;2.611851419;0.358687438;9.320706955;298.528961904;0.489393943;1.481668324;0.069357453
aralia;edfpa15p;0.487374122;0.796016291;0.165111224;0.436601169;0.429944294;0.331028648;0.26349668;0.122307089;4.718880595;0.068450256;18.839880013;0.77205539;0.72461772;0.675784249;0.379081556;2.088777552;600;0.145142303;0.786640047;0.068703418
aralia;elf9601;0.80762375;3.380707453;0.314193464;2.527640562;3.144614583;3.212644934;3.046128161;0.085081967;1.635623789;0.094110577;2.696328637;4.011022992;3.97097018;4.596324946;0.158028233;10.110637532;66.181366788;0.100251491;3.416483188;0.097644006
aralia;das9209;600;600;600;600;600;0.021434881;0.025660221;0.051916442;0.199841254;0.016812905;0.123862344;0.028869148;0.044594801;0.022665088;0.014372182;0.079250643;0.91634929;0.053920067;0.023425981;0.008239466
aralia;isp9605;0.075452138;0.047247777;0.019706102;0.034477699;0.044557982;0.034985381;0.036297864;0.058866645;0.143767239;0.006396553;0.145580515;0.046407217;0.044012931;0.038469628;0.012122641;0.056979962;0.666134281;0.059626827;0.048205078;0.008206178
aralia;das9201;0.104701373;0.046536402;0.035038869;0.055586992;0.057696967;0.035073148;0.038435929;0.056095414;0.240611659;0.010809327;0.219825656;0.03811995;0.049214298;0.034768829;0.024902908;0.105581892;2.745234795;0.100785969;0.044854134;0.027101592
aralia;edfpa15r;1.133645085;0.673949424;0.272151122;0.42553348;0.345521624;0.299714406;0.213097603;0.191681822;14.586241342;0.092683878;27.979385905;0.679947332;0.578525213;0.603518038;0.492363324;1.758829576;600;0.21932949;0.670671483;0.092008214
aralia;isp9607;1.064409267;0.104270067;0.227087678;0.125591092;0.177319181;0.024350528;0.02935336;0.054599806;0.266180484;0.015197502;0.118761914;0.031784064;0.037043828;0.027628852;0.017008957;0.067532648;0.80001442;0.055280482;0.03061844;0.00766245
aralia;isp9606;0.059670847;0.025546305;0.020123577;0.048186684;0.035985865;0.021967902;0.027275414;0.051445258;0.165609306;0.00677717;0.123996209;0.028160613;0.033092288;0.022491223;0.012796357;0.066229785;0.971620723;0.059441753;0.026723548;0.009193838
aralia;isp9601;1.284224244;0.137428004;0.374293776;0.32984085;0.172653336;0.031427087;0.044111868;0.059996675;0.305353687;0.011482224;0.677553527;0.040607412;0.059109246;0.035805392;0.030783319;0.115653914;14.051814807;0.06472471;0.040708951;0.01384817
aralia;isp9604;3.116815738;0.319904772;0.973143679;0.583442539;0.379352276;0.040823854;0.068866971;0.060449079;0.333731672;0.02062782;0.475680615;0.053381829;0.087288079;0.056550887;0.02907487;0.1846733;12.972996381;0.990702623;0.120636015;0.292799284
aralia;edf9202;0.776596339;1.405861176;0.287586366;0.514659044;1.548915859;1.107441613;1.186776034;0.085529712;0.564264778;0.110615923;0.893326856;3.958321028;4.340446806;13.990277356;0.150143554;62.791967781;37.318598633;0.155696814;1.356619948;0.127442679
aralia;baobab3;0.268760053;0.341262405;0.063494152;3.680120429;0.282513436;0.159341337;0.178830787;0.081951128;3.073437614;0.01691622;1.841069544;0.264895229;0.285447732;0.274051086;0.048900048;0.631053983;27.736328091;0.087752557;0.322839547;0.018140485
aralia;edf9201;2.09475047;0.294363106;0.742225986;0.556665937;0.365770957;0.063642266;0.093971252;0.066738847;0.94941125;0.023982601;0.815306888;0.087207522;0.115638765;0.096790743;0.044870691;0.244387015;20.080830188;1.19897076;0.221810098;0.438654078
aralia;edfpa15b;13.201638974;2.992310427;4.618839418;2.345986614;2.784426269;0.525484752;0.424767858;0.177638639;19.417902014;0.226290457;49.81955542;1.181658475;1.161798468;2.888718055;2.413329899;11.634731792;600;1.294396286;1.159630944;0.621514824
aralia;edfpa14q;600;89.45724745;228.120585976;600;600;1.022461402;0.826073327;0.888234166;191.105821521;62.673294584;163.538202206;5.879557443;6.275117035;21.55767695;67.910101608;69.715417848;600;3.653726362;4.108392181;68.979539162
aralia;das9203;0.119288956;0.025335123;0.031155576;0.031112618;0.028628757;0.020365419;0.022490083;0.050074257;0.124008699;0.005166167;0.082114403;0.02456931;0.028658844;0.019290457;0.005738487;0.045316186;0.279510092;0.073783232;0.021424252;0.010589652
aralia;das9202;0.213983593;0.033301991;0.049712729;0.042589162;0.040015733;0.025188058;0.024238332;0.052101005;0.12878301;0.006052935;0.062447919;0.024917218;0.028371056;0.019743441;0.005903191;0.044356969;0.168186344;0.05358038;0.021736859;0.005743667
aralia;das9204;0.15361878;0.027155349;0.028831819;0.046476284;0.030978633;0.020438727;0.022827182;0.050707314;0.12229138;0.005791165;0.071876614;0.02456014;0.027427959;0.019002197;0.00594908;0.046405287;0.250125043;0.051684967;0.020139135;0.005617373
aralia;edf9203;76.954169899;16.557777576;247.024528158;16.75140794;17.388003366;0.951484186;0.721949935;1.482563019;54.060562638;11.438035657;169.446410455;2.156513224;2.000574305;4.261576358;20.56309906;16.95640208;600;6.300091074;2.036288626;14.124125051
aralia;edfpa14o;600;82.121859671;170.027521029;600;600;1.347499303;1.016280391;0.476767936;118.587027737;1.104403151;600;9.147694203;600;29.700821105;16.157654966;92.194515428;600;3.201296441;5.896835543;2.266949456
aralia;edfpa14p;11.504759613;1.200202778;2.541194111;1.214217632;0.761726015;0.440222671;0.338900969;0.844220814;72.750600246;0.323596511;65.681331493;1.126584355;1.015810318;1.277094136;1.622968967;4.228566919;600;0.934371594;0.969223874;0.311307664
aralia;edfpa14b;600;79.256377464;156.922294608;600;600;0.748011472;0.520796088;0.335073665;62.25772266;1.643908685;127.500673317;2.279511318;2.196653332;6.282023631;7.563138354;27.84649242;600;3.468269161;2.145473725;2.832485316
railway;Wuppertal_scheduled_single;0.05226241245;0.024012672550000003;0.00707160815;0.02576290685;0.025614651100000004;0.022036755649999996;0.026064166;0.05205944895;0.07772606350000001;0.006986563650000001;0.044622166;0.029465500199999994;0.030667352749999998;0.023600563900000003;0.0067629121;0.033369028700000004;0.06670287240000002;0.05194503699999999;0.021105975;0.006543784999999999
railway;Wuppertal_alternative_single;0.05796031445000001;0.027209422549999994;0.01172191885;0.0297143172;0.03025740705;0.023075197;0.028978315999999997;0.058912337999999995;0.0913327883;0.010399336150000002;0.055016455650000004;0.028852822950000006;0.034171773899999994;0.02618051165;0.00982157065;0.0368337916;0.1005458529;0.058838197;0.024203980000000003;0.00964825
railway;Herzogenrath_alternative_single;0.053507602050000005;0.0253324781;0.0099067756;0.025013103600000003;0.027798685950000002;0.021480849250000003;0.0236805322;0.052969262899999994;0.08067558234999998;0.0086090864;0.043525634699999996;0.028169892350000003;0.031510682;0.0221539304;0.0083862392;0.032702738999999995;0.05962464825;0.054016113;0.020706561999999998;0.008515926000000002
railway;Moenchengladbach_scheduled_single;0.054460126149999996;0.028001518849999997;0.008937640049999999;0.030940651899999994;0.0298099571;0.023749857349999997;0.0287998013;0.053748072800000005;0.09070738505;0.0082670259;0.05761223235;0.028789207900000002;0.03502354885;0.025338175249999994;0.00875853505;0.04183354;0.11270359715;0.053098219;0.022441431999999997;0.008443478
railway;Aachen_scheduled_single;0.05621842745;0.0334321655;0.012589884649999999;0.0391123298;0.04058395990000001;0.0268746735;0.03860770305;0.05799021299999999;0.10071439565;0.01259865735;0.07237878575;0.032712617449999995;0.04582893635;0.029212495800000005;0.012421763950000001;0.053022097850000005;0.17087887664999998;0.059882245000000014;0.026704728;0.011395358999999999
railway;Herzogenrath_scheduled_single;0.05019023225;0.021716684149999995;0.0052481705;0.023883756000000003;0.02334112755;0.019070376500000003;0.02267711735;0.051275447099999996;0.07531112920000001;0.005460997;0.04023597405;0.027175307850000004;0.026923280150000006;0.022550730499999998;0.00547185905;0.030071631899999996;0.051468779199999995;0.04902701499999999;0.020041749;0.004991076999999999
railway;Aachen_alternative_single;0.058884811300000006;0.02713750695;0.015486315350000002;0.031123571399999994;0.03286419589999999;0.025022066150000005;0.03119160609999999;0.05904086359999999;0.09339159535;0.01280837165;0.06091071825000001;0.03258550420000001;0.036952647150000004;0.02707433715;0.01259700625;0.04515008645;0.10460224530000002;0.05828797000000001;0.025284496;0.012775453
railway;Moenchengladbach_alternative_single;0.06975242325;0.05853312125;0.01736001505;0.052860704;0.05331282975;0.0450805049;0.04645044264999999;0.0662174316;0.3219664967;0.01279696445;0.3199977243;0.05542645484999999;0.05937815654999999;0.0499463982;0.015043130049999997;0.07763335955000002;2.1593794191499995;0.069693158;0.05757165899999998;0.014989283000000003
industry;lock_locking;0.0608202044;0.030813013650000005;0.012703398300000002;0.03620966745;0.0446458179;0.029167222;0.0417023753;0.056684575699999996;0.24438575454999997;0.010505040349999998;0.1718739947;0.037953145699999996;0.0502638633;0.029478042949999998;0.012608544099999999;0.11688993505;1.34079610415;0.05864271499999999;0.028992216000000005;0.010448946999999997
industry;lock_reversal;0.0510215942;0.0237326354;0.007072458749999999;0.0242720838;0.024245221600000002;0.020537934249999997;0.022031334;0.051702833399999995;0.09922658655000001;0.004967756699999998;0.052180431449999995;0.026715531249999997;0.031059175200000004;0.0220151472;0.0053048536;0.0375051521;0.11595754750000001;0.050682977;0.020460812;0.004488428000000001
industry;lock_spout;0.051748863150000005;0.0229790323;0.00677254895;0.025597028700000003;0.026137983650000002;0.02183053835;0.0254582211;0.0521201896;0.11883094010000002;0.00581703975;0.07135152855;0.028167009700000002;0.030906312649999997;0.02203217525;0.006191976150000001;0.05111266615;0.21528475569999994;0.051246245;0.021113785;0.005886532
sprinkler;PFD;0.05338593925;0.0238193261;0.00602884245;0.0248688523;0.024975152849999998;0.022110709099999997;0.025821953249999995;0.0544713525;0.10282133645;0.005396528649999999;0.0569261557;0.029026378249999995;0.0285244034;0.0228665261;0.0057288319;0.037450793450000006;0.14272957145;0.052290742000000015;0.022478400000000003;0.005957739000000001
sprinkler;PFH-PFD-compare;0.05480707829999999;0.024465322249999998;0.0059361309;0.0238234381;0.02464006265;0.022053344000000003;0.02357281775;0.05389402195;0.10214672775;0.005244313;0.0563824903;0.027812188650000003;0.03018904685;0.02230022325;0.0053241029499999995;0.0379923457;0.14286132074999996;0.05300905300000001;0.022048657000000006;0.005625012
sprinkler;PFH;0.0538956077;0.0248840307;0.00663545445;0.023948136550000002;0.0248356522;0.0226841524;0.0246544817;0.054846071100000005;0.100845653;0.00535858755;0.057881432350000005;0.028314254500000004;0.029639451500000004;0.0264374454;0.00567169085;0.037792706399999994;0.1494656854;0.053639298;0.020716551000000007;0.005199039000000001


==> figures/sft_plots/sft_sizes.csv <==
Set;Benchmark;BDD-SIZE-STORM-DFS;BDD-SIZE-STORM-TDLR;BDD-SIZE-STORM-SCRAM;BDD-SIZE-SCRAM;NR-BE;NR-GATES
randomScram;random-228;376;1162;282;237;150;91
randomScram;random-204;262;321;132;202;150;83
randomScram;random-195;920;1246;330;270;150;107
randomScram;random-178;882;2402;1347;601;150;96
randomScram;random-176;517;398;209;162;150;93
randomScram;random-128;347;879;190;215;150;81
randomScram;random-174;200;461;154;186;150;97
randomScram;random-170;610;796;228;202;150;105
randomScram;random-164;52;45;41;63;150;80
randomScram;random-172;168;163;63;95;150;86
randomScram;random-140;636;1012;298;249;150;91
randomScram;random-237;470;882;293;237;150;77
randomScram;random-221;1479;16586;936;530;150;96
randomScram;random-173;109;469;95;130;150;95
randomScram;random-220;1275;2625;733;411;150;113
randomScram;random-138;195;348;133;182;150;91
randomScram;random-203;114;199;111;149;150;98
randomScram;random-235;424;616;285;226;150;82
randomScram;random-234;138;105;53;82;150;100
randomScram;random-186;361;2201;313;256;150;90
randomScram;random-175;116;250;116;171;150;70
randomScram;random-160;127;224;120;123;150;82
randomScram;random-157;73;102;81;103;150;94
randomScram;random-135;130;362;79;128;150;92
randomScram;random-207;423;453;285;185;150;80
randomScram;random-132;886;408;263;197;150;88
randomScram;random-198;347;1452;221;224;150;84
randomScram;random-143;94;139;82;104;150;86
randomScram;random-249;1070;1977;585;339;150;84
randomScram;random-212;826;3535;680;414;150;88
randomScram;random-241;320;792;171;183;150;111
randomScram;random-179;277;492;149;168;150;78
randomScram;random-222;757;2343;912;408;150;86
randomScram;random-240;19;25;17;25;150;76
randomScram;random-254;410;646;204;229;150;84
randomScram;random-248;706;631;195;201;150;79
randomScram;random-229;55;62;44;67;150;83
randomScram;random-141;298;752;240;194;150;93
randomScram;random-210;115;119;90;132;150;81
randomScram;random-219;236;664;210;212;150;83
randomScram;random-188;199;467;176;197;150;80
randomScram;random-165;1015;1060;435;267;150;84
randomScram;random-206;209;653;232;198;150;87
randomScram;random-142;793;700;465;289;150;85
randomScram;random-214;227;343;173;178;150;93
randomScram;random-193;505;1223;255;242;150;87
randomScram;random-202;379;796;215;223;150;88
randomScram;random-185;679;2085;281;248;150;88
randomScram;random-129;225;323;160;145;150;80
randomScram;random-217;423;1056;293;202;150;80
randomScram;random-181;466;1091;182;190;150;79
randomScram;random-209;92;112;90;141;150;82
randomScram;random-218;459;910;342;273;150;75
randomScram;random-148;392;396;90;112;150;122
randomScram;random-177;2094;836;602;381;150;80
randomScram;random-161;119;258;118;169;150;74
randomScram;random-137;371;10239;436;265;150;88
randomScram;random-189;386;1876;264;261;150;86
randomScram;random-236;772;4739;276;204;150;117
randomScram;random-171;41;44;39;56;150;97
randomScram;random-169;87;176;87;139;150;90
randomScram;random-197;1344;6590;776;351;150;83
randomScram;random-180;168;375;131;199;150;83
randomScram;random-182;1731;2391;735;410;150;113
randomScram;random-190;257;1096;244;224;150;72
randomScram;random-154;1138;4200;769;394;150;100
randomScram;random-196;276;481;305;247;150;78
randomScram;random-163;358;352;300;223;150;94
randomScram;random-213;5963;70167;2286;940;150;118
randomScram;random-149;324;587;146;173;150;102
randomScram;random-184;72;80;62;101;150;89
randomScram;random-146;909;2923;578;373;150;101
randomScram;random-150;12;12;3000000;3000000;150;84
randomScram;random-246;445;3243;327;234;150;85
randomScram;random-243;1399;1762;824;388;150;93
randomScram;random-244;1361;8855;462;383;150;100
randomScram;random-227;328;415;167;218;150;83
randomScram;random-155;911;1394;256;257;150;87
randomScram;random-167;226;327;133;203;150;87
randomScram;random-225;544;1001;283;261;150;87
randomScram;random-201;554;2321;378;248;150;113
randomScram;random-166;397;222;100;93;150;91
randomScram;random-145;420;2202;211;198;150;89
randomScram;random-130;334;258;111;154;150;83
randomScram;random-231;174;202;74;115;150;82
randomScram;random-208;96;401;89;136;150;87
randomScram;random-183;296;928;202;168;150;87
randomScram;random-199;123;70;56;92;150;81
randomScram;random-144;161;489;101;150;150;96
randomScram;random-224;159;331;133;144;150;95
randomScram;random-159;274;431;225;211;150;98
randomScram;random-226;259;303;114;177;150;85
randomScram;random-152;345;574;519;253;150;89
randomScram;random-242;229;706;289;231;150;97
randomScram;random-134;126;215;111;187;150;86
randomScram;random-200;974;6210;487;262;150;80
randomScram;random-133;148;206;99;127;150;86
randomScram;random-139;361;518;157;177;150;89
randomScram;random-255;91;154;61;92;150;81
randomScram;random-239;603;1046;549;280;150;93
randomScram;random-223;573;1133;252;208;150;80
randomScram;random-253;82;104;47;72;150;96
randomScram;random-162;356;3051;389;270;150;104
randomScram;random-252;347;848;243;223;150;102
randomScram;random-158;1528;3923;583;358;150;96
randomScram;random-194;874;2070;428;294;150;94
randomScram;random-230;348;594;145;221;150;78
randomScram;random-187;181;379;149;213;150;99
randomScram;random-131;1287;3183;399;236;150;91
randomScram;random-233;181;132;80;125;150;81
randomScram;random-250;96;184;70;116;150;81
randomScram;random-216;1252;2068;288;219;150;109
randomScram;random-211;932;4637;550;316;150;100
randomScram;random-156;498;4321;232;249;150;80
randomScram;random-147;2781;2884;1062;505;150;96
randomScram;random-136;310;839;168;188;150;78
randomScram;random-191;739;3095;292;247;150;76
randomScram;random-168;563;3731;1160;491;150;85
randomScram;random-238;498;735;301;211;150;88
randomScram;random-251;119;161;82;113;150;86
randomScram;random-192;518;1297;395;213;150;75
randomScram;random-232;395;687;279;249;150;85
randomScram;random-151;3238;8657;919;460;150;95
randomScram;random-247;1166;2759;481;316;150;87
randomScram;random-215;344;438;228;166;150;97
randomScram;random-153;750;5708;199;226;150;98
randomScram;random-205;344;864;166;176;150;88
randomScram;random-245;154;227;104;158;150;86
randomScramProb;random-128;10293;52550;18381;4774;500;265
randomScramProb;random-140;2856976;3000000;783883;238683;500;292
randomScramProb;random-138;610;3095;536;489;500;281
randomScramProb;random-157;118101;496841;51658;14071;500;271
randomScramProb;random-135;8865;440849;4984;1870;500;292
randomScramProb;random-132;1403489;53828839;421287;180272;500;276
randomScramProb;random-143;17076;35599;2749;961;500;277
randomScramProb;random-141;185195;68358;113641;28361;500;270
randomScramProb;random-142;122970;195924;129753;28574;500;265
randomScramProb;random-129;1238830;384345;30804;8003;500;284
randomScramProb;random-148;3191253;3000000;436357;94762;500;291
randomScramProb;random-137;4402274;3000000;5078081;3000000;500;307
randomScramProb;random-127;558157;10593048;26285;7624;500;293
randomScramProb;random-154;205830;1639560;67843;18478;500;282
randomScramProb;random-149;193552;1344434;75566;21208;500;277
randomScramProb;random-146;22591;26484;1656;871;500;278
randomScramProb;random-150;16496;40314;2886;1132;500;264
randomScramProb;random-155;85172;209714;14282;3340;500;308
randomScramProb;random-145;875;2463;405;425;500;293
randomScramProb;random-130;245586;1516328;136405;45639;500;272
randomScramProb;random-144;351654;6042218;128145;38593;500;290
randomScramProb;random-159;8499;98437;2010;810;500;268
randomScramProb;random-152;300439;14410;951;640;500;268
randomScramProb;random-134;419940;543692;31644;8881;500;268
randomScramProb;random-133;68339;417010;28816;8713;500;273
randomScramProb;random-139;485538;683286;338036;78100;500;261
randomScramProb;random-158;3000000;3000000;2936408;1074525;500;306
randomScramProb;random-131;140555;610008;42655;10197;500;278
randomScramProb;random-156;614066;469528;16791;6279;500;261
randomScramProb;random-147;178977;111110;10628;3014;500;275
randomScramProb;random-136;21711;92742;978;574;500;262
randomScramProb;random-151;1319459;11812857;339467;94332;500;316
randomScramProb;random-153;467746;305533;8382;2207;500;264
aralia;edfpa15q;195589;385698;51092;19146;283;158
aralia;baobab2;699;283;177;176;32;40
aralia;edfpa15o;236337;456132;102677;29074;283;138
aralia;das9207;8715;1587976;70555;119401;276;324
aralia;das9206;2294;3920;605;368;121;112
aralia;edf9206;15753;647162;523;479;240;362
aralia;das9205;52;149;52;72;51;20
aralia;edf9205;2875;1649;2939;1072;165;142
aralia;isp9603;1716;13573;1261;766;91;95
aralia;edf9204;761601;403885;223819;80574;323;375
aralia;ftr10;343;590;278;249;175;94
aralia;das9208;6577;12820;4260;2944;103;145
aralia;baobab1;6410;183200;9078;9077;61;84
aralia;jbd9601;92939;3000000;196379;45687;533;315
aralia;chinese;68;53;66;51;25;36
aralia;isp9602;1336;3020;1072;411;116;122
aralia;edfpa14r;245359;267252;109635;109635;106;132
aralia;edfpa15p;58964;93870;12105;12089;100;80
aralia;elf9601;118554;1655;3589;2852;145;242
aralia;das9209;161;39401;110;180;109;73
aralia;isp9605;772;341;185;184;32;40
aralia;das9201;787;929;677;235;122;82
aralia;edfpa15r;48656;123439;69090;65162;88;110
aralia;isp9607;531;511;399;202;74;65
aralia;isp9606;246;485;177;150;89;41
aralia;isp9601;722;12809;495;315;143;104
aralia;isp9604;836;10683;882;360;215;132
aralia;edf9202;413296;5193;2896;1170;458;435
aralia;baobab3;14223;9907387;3974;3831;80;107
aralia;edf9201;2836;13179;2215;1320;183;132
aralia;edfpa15b;90325;47148;67544;27906;283;249
aralia;edfpa14q;655120;1724313;821097;221901;311;194
aralia;das9203;86;284;52;84;51;30
aralia;das9202;80;229;52;89;49;36
aralia;das9204;71;323;67;76;53;30
aralia;edf9203;160400;1414740;229152;105479;362;475
aralia;edfpa14o;1040227;2670846;176137;76656;311;173
aralia;edfpa14p;84276;960199;85789;79824;124;101
aralia;edfpa14b;203172;486939;250402;122382;311;290
aralia;nus9601;3000000;3000000;3000000;1567;1622
railway;Wuppertal-scheduled-single;28;28;28;27;27;128
railway;Wuppertal-alternative-single;52;52;34;38;27;148
railway;Herzogenrath-alternative-single;25;25;16;21;25;117
railway;Moenchengladbach-scheduled-single;42;42;42;43;41;168
railway;Aachen-scheduled-single;55;55;55;54;54;259
railway;Herzogenrath-scheduled-single;23;23;23;24;22;69
railway;Aachen-alternative-single;22;22;22;26;46;182
railway;Moenchengladbach-alternative-single;1033;1033;546;486;47;193
industry;lock-locking;185;197;185;250;184;67
industry;lock-reversal;46;94;37;52;36;21
industry;lock-spout;64;74;64;83;63;23
sprinkler;PFD;68;135;57;54;31;35
sprinkler;PFH-PFD-compare;68;135;57;54;31;35
sprinkler;PFH;68;135;63;56;31;35


==> figures/sft_plots/sft_sizes_table.csv <==
Set;Benchmark;BDD-SIZE-STORM-DFS;BDD-SIZE-STORM-TDLR;BDD-SIZE-STORM-SCRAM;BDD-SIZE-SCRAM;NR-BE;NR-GATES
aralia;edfpa15q;195589;385698;51092;19146;283;158
aralia;baobab2;699;283;177;176;32;40
aralia;edfpa15o;236337;456132;102677;29074;283;138
aralia;das9207;8715;1587976;70555;119401;276;324
aralia;das9206;2294;3920;605;368;121;112
aralia;edf9206;15753;647162;523;479;240;362
aralia;das9205;52;149;52;72;51;20
aralia;edf9205;2875;1649;2939;1072;165;142
aralia;isp9603;1716;13573;1261;766;91;95
aralia;edf9204;761601;403885;223819;80574;323;375
aralia;ftr10;343;590;278;249;175;94
aralia;das9208;6577;12820;4260;2944;103;145
aralia;baobab1;6410;183200;9078;9077;61;84
aralia;jbd9601;92939;OoR;196379;45687;533;315
aralia;chinese;68;53;66;51;25;36
aralia;isp9602;1336;3020;1072;411;116;122
aralia;edfpa14r;245359;267252;109635;109635;106;132
aralia;edfpa15p;58964;93870;12105;12089;100;80
aralia;elf9601;118554;1655;3589;2852;145;242
aralia;das9209;161;39401;110;180;109;73
aralia;isp9605;772;341;185;184;32;40
aralia;das9201;787;929;677;235;122;82
aralia;edfpa15r;48656;123439;69090;65162;88;110
aralia;isp9607;531;511;399;202;74;65
aralia;isp9606;246;485;177;150;89;41
aralia;isp9601;722;12809;495;315;143;104
aralia;isp9604;836;10683;882;360;215;132
aralia;edf9202;413296;5193;2896;1170;458;435
aralia;baobab3;14223;9907387;3974;3831;80;107
aralia;edf9201;2836;13179;2215;1320;183;132
aralia;edfpa15b;90325;47148;67544;27906;283;249
aralia;edfpa14q;655120;1724313;821097;221901;311;194
aralia;das9203;86;284;52;84;51;30
aralia;das9202;80;229;52;89;49;36
aralia;das9204;71;323;67;76;53;30
aralia;edf9203;160400;1414740;229152;105479;362;475
aralia;edfpa14o;1040227;2670846;176137;76656;311;173
aralia;edfpa14p;84276;960199;85789;79824;124;101
aralia;edfpa14b;203172;486939;250402;122382;311;290
aralia;nus9601;OoR;OoR;OoR;1567;1622
sprinkler;PFD;68;135;57;54;31;35
sprinkler;PFH-PFD-compare;68;135;57;54;31;35
sprinkler;PFH;68;135;63;56;31;35
railway;Aachen-sched-s;55;55;55;54;54;259
railway;Aachen-alt-s;22;22;22;26;46;182
railway;Herzogenrath-sched-s;23;23;23;24;22;69
railway;Herzogenrath-alt-s;25;25;16;21;25;117
railway;Mgladbach-sched-s;42;42;42;43;41;168
railway;Mgladbach-alt-s;1033;1033;546;486;47;193
railway;Wuppertal-sched-s;28;28;28;27;27;128
railway;Wuppertal-alt-s;52;52;34;38;27;148
industry;lock-locking;185;197;185;250;184;67
industry;lock-reversal;46;94;37;52;36;21
industry;lock-spout;64;74;64;83;63;23
randScram;random-228;376;1162;282;237;150;91
randScram;random-204;262;321;132;202;150;83
randScram;random-195;920;1246;330;270;150;107
randScram;random-178;882;2402;1347;601;150;96
randScram;random-176;517;398;209;162;150;93
randScram;random-128;347;879;190;215;150;81
randScram;random-174;200;461;154;186;150;97
randScram;random-170;610;796;228;202;150;105
randScram;random-164;52;45;41;63;150;80
randScram;random-172;168;163;63;95;150;86
randScram;random-140;636;1012;298;249;150;91
randScram;random-237;470;882;293;237;150;77
randScram;random-221;1479;16586;936;530;150;96
randScram;random-173;109;469;95;130;150;95
randScram;random-220;1275;2625;733;411;150;113
randScram;random-138;195;348;133;182;150;91
randScram;random-203;114;199;111;149;150;98
randScram;random-235;424;616;285;226;150;82
randScram;random-234;138;105;53;82;150;100
randScram;random-186;361;2201;313;256;150;90
randScram;random-175;116;250;116;171;150;70
randScram;random-160;127;224;120;123;150;82
randScram;random-157;73;102;81;103;150;94
randScram;random-135;130;362;79;128;150;92
randScram;random-207;423;453;285;185;150;80
randScram;random-132;886;408;263;197;150;88
randScram;random-198;347;1452;221;224;150;84
randScram;random-143;94;139;82;104;150;86
randScram;random-249;1070;1977;585;339;150;84
randScram;random-212;826;3535;680;414;150;88
randScram;random-241;320;792;171;183;150;111
randScram;random-179;277;492;149;168;150;78
randScram;random-222;757;2343;912;408;150;86
randScram;random-240;19;25;17;25;150;76
randScram;random-254;410;646;204;229;150;84
randScram;random-248;706;631;195;201;150;79
randScram;random-229;55;62;44;67;150;83
randScram;random-141;298;752;240;194;150;93
randScram;random-210;115;119;90;132;150;81
randScram;random-219;236;664;210;212;150;83
randScram;random-188;199;467;176;197;150;80
randScram;random-165;1015;1060;435;267;150;84
randScram;random-206;209;653;232;198;150;87
randScram;random-142;793;700;465;289;150;85
randScram;random-214;227;343;173;178;150;93
randScram;random-193;505;1223;255;242;150;87
randScram;random-202;379;796;215;223;150;88
randScram;random-185;679;2085;281;248;150;88
randScram;random-129;225;323;160;145;150;80
randScram;random-217;423;1056;293;202;150;80
randScram;random-181;466;1091;182;190;150;79
randScram;random-209;92;112;90;141;150;82
randScram;random-218;459;910;342;273;150;75
randScram;random-148;392;396;90;112;150;122
randScram;random-177;2094;836;602;381;150;80
randScram;random-161;119;258;118;169;150;74
randScram;random-137;371;10239;436;265;150;88
randScram;random-189;386;1876;264;261;150;86
randScram;random-236;772;4739;276;204;150;117
randScram;random-171;41;44;39;56;150;97
randScram;random-169;87;176;87;139;150;90
randScram;random-197;1344;6590;776;351;150;83
randScram;random-180;168;375;131;199;150;83
randScram;random-182;1731;2391;735;410;150;113
randScram;random-190;257;1096;244;224;150;72
randScram;random-154;1138;4200;769;394;150;100
randScram;random-196;276;481;305;247;150;78
randScram;random-163;358;352;300;223;150;94
randScram;random-213;5963;70167;2286;940;150;118
randScram;random-149;324;587;146;173;150;102
randScram;random-184;72;80;62;101;150;89
randScram;random-146;909;2923;578;373;150;101
randScram;random-150;12;12;OoR;OoR;150;84
randScram;random-246;445;3243;327;234;150;85
randScram;random-243;1399;1762;824;388;150;93
randScram;random-244;1361;8855;462;383;150;100
randScram;random-227;328;415;167;218;150;83
randScram;random-155;911;1394;256;257;150;87
randScram;random-167;226;327;133;203;150;87
randScram;random-225;544;1001;283;261;150;87
randScram;random-201;554;2321;378;248;150;113
randScram;random-166;397;222;100;93;150;91
randScram;random-145;420;2202;211;198;150;89
randScram;random-130;334;258;111;154;150;83
randScram;random-231;174;202;74;115;150;82
randScram;random-208;96;401;89;136;150;87
randScram;random-183;296;928;202;168;150;87
randScram;random-199;123;70;56;92;150;81
randScram;random-144;161;489;101;150;150;96
randScram;random-224;159;331;133;144;150;95
randScram;random-159;274;431;225;211;150;98
randScram;random-226;259;303;114;177;150;85
randScram;random-152;345;574;519;253;150;89
randScram;random-242;229;706;289;231;150;97
randScram;random-134;126;215;111;187;150;86
randScram;random-200;974;6210;487;262;150;80
randScram;random-133;148;206;99;127;150;86
randScram;random-139;361;518;157;177;150;89
randScram;random-255;91;154;61;92;150;81
randScram;random-239;603;1046;549;280;150;93
randScram;random-223;573;1133;252;208;150;80
randScram;random-253;82;104;47;72;150;96
randScram;random-162;356;3051;389;270;150;104
randScram;random-252;347;848;243;223;150;102
randScram;random-158;1528;3923;583;358;150;96
randScram;random-194;874;2070;428;294;150;94
randScram;random-230;348;594;145;221;150;78
randScram;random-187;181;379;149;213;150;99
randScram;random-131;1287;3183;399;236;150;91
randScram;random-233;181;132;80;125;150;81
randScram;random-250;96;184;70;116;150;81
randScram;random-216;1252;2068;288;219;150;109
randScram;random-211;932;4637;550;316;150;100
randScram;random-156;498;4321;232;249;150;80
randScram;random-147;2781;2884;1062;505;150;96
randScram;random-136;310;839;168;188;150;78
randScram;random-191;739;3095;292;247;150;76
randScram;random-168;563;3731;1160;491;150;85
randScram;random-238;498;735;301;211;150;88
randScram;random-251;119;161;82;113;150;86
randScram;random-192;518;1297;395;213;150;75
randScram;random-232;395;687;279;249;150;85
randScram;random-151;3238;8657;919;460;150;95
randScram;random-247;1166;2759;481;316;150;87
randScram;random-215;344;438;228;166;150;97
randScram;random-153;750;5708;199;226;150;98
randScram;random-205;344;864;166;176;150;88
randScram;random-245;154;227;104;158;150;86
randScramProb;random-128;10293;52550;18381;4774;500;265
randScramProb;random-140;2856976;OoR;783883;238683;500;292
randScramProb;random-138;610;3095;536;489;500;281
randScramProb;random-157;118101;496841;51658;14071;500;271
randScramProb;random-135;8865;440849;4984;1870;500;292
randScramProb;random-132;1403489;53828839;421287;180272;500;276
randScramProb;random-143;17076;35599;2749;961;500;277
randScramProb;random-141;185195;68358;113641;28361;500;270
randScramProb;random-142;122970;195924;129753;28574;500;265
randScramProb;random-129;1238830;384345;30804;8003;500;284
randScramProb;random-148;3191253;OoR;436357;94762;500;291
randScramProb;random-137;4402274;OoR;5078081;OoR;500;307
randScramProb;random-127;558157;10593048;26285;7624;500;293
randScramProb;random-154;205830;1639560;67843;18478;500;282
randScramProb;random-149;193552;1344434;75566;21208;500;277
randScramProb;random-146;22591;26484;1656;871;500;278
randScramProb;random-150;16496;40314;2886;1132;500;264
randScramProb;random-155;85172;209714;14282;3340;500;308
randScramProb;random-145;875;2463;405;425;500;293
randScramProb;random-130;245586;1516328;136405;45639;500;272
randScramProb;random-144;351654;6042218;128145;38593;500;290
randScramProb;random-159;8499;98437;2010;810;500;268
randScramProb;random-152;300439;14410;951;640;500;268
randScramProb;random-134;419940;543692;31644;8881;500;268
randScramProb;random-133;68339;417010;28816;8713;500;273
randScramProb;random-139;485538;683286;338036;78100;500;261
randScramProb;random-158;OoR;OoR;2936408;1074525;500;306
randScramProb;random-131;140555;610008;42655;10197;500;278
randScramProb;random-156;614066;469528;16791;6279;500;261
randScramProb;random-147;178977;111110;10628;3014;500;275
randScramProb;random-136;21711;92742;978;574;500;262
randScramProb;random-151;1319459;11812857;339467;94332;500;316
randScramProb;random-153;467746;305533;8382;2207;500;264

